Learning from Imperfect Annotations

Many machine learning systems today are trained on large amounts of human-annotated data. Data annotation tasks that require a high level of competency make data acquisition expensive, while the resulting labels are often subjective, inconsistent, and may contain a variety of human biases. To improve the data quality, practitioners often need to collect multiple annotations per example and aggregate them before training models. Such a multi-stage approach results in redundant annotations and may often produce imperfect "ground truth" that may limit the potential of training accurate machine learning models. We propose a new end-to-end framework that enables us to: (i) merge the aggregation step with model training, thus allowing deep learning systems to learn to predict ground truth estimates directly from the available data, and (ii) model difficulties of examples and learn representations of the annotators that allow us to estimate and take into account their competencies. Our approach is general and has many applications, including training more accurate models on crowdsourced data, ensemble learning, as well as classifier accuracy estimation from unlabeled data. We conduct an extensive experimental evaluation of our method on 5 crowdsourcing datasets of varied difficulty and show accuracy gains of up to 25% over the current state-of-the-art approaches for aggregating annotations, as well as significant reductions in the required annotation redundancy.

==> figures/results/bluebirds.csv <==
,model,max_redundancy,metric,value_mean,value_std,time
0,MAJ,1.0,accuracy,0.637962962962963,0.03796296296296297,2019-05-22 11:13:59.712007
1,MAJ,1.0,auc,0.5817669609166999,0.029200069253833054,2019-05-22 11:13:59.712007
2,MAJ,2.0,accuracy,0.6385185185185185,0.03808516915728968,2019-05-22 11:13:59.712007
3,MAJ,2.0,auc,0.6405569308722712,0.03619180718589164,2019-05-22 11:13:59.712007
4,MAJ,5.0,accuracy,0.7107407407407408,0.028361762546780217,2019-05-22 11:13:59.712007
5,MAJ,5.0,auc,0.7227820795361637,0.030365235435710142,2019-05-22 11:13:59.712007
6,MAJ,10.0,accuracy,0.7435185185185185,0.028160937640269546,2019-05-22 11:13:59.712007
7,MAJ,10.0,auc,0.7867207042957347,0.030415837165178844,2019-05-22 11:13:59.712007
8,MAJ,20.0,accuracy,0.7637037037037038,0.019087553669222417,2019-05-22 11:13:59.712007
9,MAJ,20.0,auc,0.835150599318338,0.01639488160071992,2019-05-22 11:13:59.712007
10,MAJ,39.0,accuracy,0.7592592592592594,1.1102230246251565e-16,2019-05-22 11:13:59.712007
11,MAJ,39.0,auc,0.8597162239964165,0.0,2019-05-22 11:13:59.712007
12,MMCE-M (γ=0.25),1.0,accuracy,0.6340740740740741,0.0448759913019877,2019-05-22 11:13:59.712007
13,MMCE-M (γ=0.25),1.0,auc,0.6047134753946732,0.041692045600790636,2019-05-22 11:13:59.712007
14,MMCE-M (γ=0.25),2.0,accuracy,0.6685185185185183,0.042833457430445844,2019-05-22 11:13:59.712007
15,MMCE-M (γ=0.25),2.0,auc,0.6590098437370031,0.04554359800258766,2019-05-22 11:13:59.712007
16,MMCE-M (γ=0.25),5.0,accuracy,0.7387037037037036,0.034905810946890825,2019-05-22 11:13:59.712007
17,MMCE-M (γ=0.25),5.0,auc,0.7117855439844177,0.04338260111714391,2019-05-22 11:13:59.712007
18,MMCE-M (γ=0.25),10.0,accuracy,0.7657407407407407,0.037325267353234035,2019-05-22 11:13:59.712007
19,MMCE-M (γ=0.25),10.0,auc,0.7418843335770415,0.05406375137583432,2019-05-22 11:13:59.712007
20,MMCE-M (γ=0.25),20.0,accuracy,0.7857407407407409,0.028388955328375303,2019-05-22 11:13:59.712007
21,MMCE-M (γ=0.25),20.0,auc,0.7614896789494868,0.04139726643989799,2019-05-22 11:13:59.712007
22,MMCE-M (γ=0.25),39.0,accuracy,0.7964814814814816,0.0012962962962963021,2019-05-22 11:13:59.712007
23,MMCE-M (γ=0.25),39.0,auc,0.7534359324663243,0.030015197790583398,2019-05-22 11:13:59.712007
48,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,accuracy,0.6407407407407408,0.034842384670790344,2019-05-22 23:56:36.082809
49,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,auc,0.6104440539818152,0.03599051067623255,2019-05-22 23:56:36.082809
50,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,precision,0.6367669436601235,0.03801099802139824,2019-05-22 23:56:36.082809
51,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,recall,0.6304166666666666,0.03267846300615201,2019-05-22 23:56:36.082809
52,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,accuracy,0.6444444444444445,0.041656377330377733,2019-05-22 23:56:36.082809
53,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,auc,0.6936777948068104,0.062152421045909255,2019-05-22 23:56:36.082809
54,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,precision,0.644506199928943,0.04691842588781378,2019-05-22 23:56:36.082809
55,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,recall,0.6295833333333334,0.04805956951765404,2019-05-22 23:56:36.082809
56,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,accuracy,0.7092592592592593,0.03708330443426071,2019-05-22 23:56:36.082809
57,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,auc,0.7184417787972605,0.048534080433433824,2019-05-22 23:56:36.082809
58,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,precision,0.7172421277932315,0.037220858994774716,2019-05-22 23:56:36.082809
59,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,recall,0.691875,0.04152528095429739,2019-05-22 23:56:36.082809
60,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,accuracy,0.7592592592592593,0.03389445410689468,2019-05-22 23:56:36.082809
61,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,auc,0.787549300703186,0.03816586907263808,2019-05-22 23:56:36.082809
62,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,precision,0.7745037839823816,0.033033728691335223,2019-05-22 23:56:36.082809
63,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,recall,0.7397916666666667,0.036957299872811156,2019-05-22 23:56:36.082809
64,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",20,accuracy,0.7620370370370371,0.020307140925427156,2019-05-22 23:56:36.082809
65,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",20,auc,0.810182783305601,0.032518107036828475,2019-05-22 23:56:36.082809
66,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",20,precision,0.7878518444663705,0.017522432806497096,2019-05-22 23:56:36.082809
67,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",20,recall,0.7410416666666666,0.02206858784436476,2019-05-22 23:56:36.082809
68,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",39,accuracy,0.7592592592592593,0.0,2019-05-22 23:56:36.082809
69,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",39,auc,0.803700431251684,0.029211619144257222,2019-05-22 23:56:36.082809
70,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",39,precision,0.7837171052631579,1.1102230246251565e-16,2019-05-22 23:56:36.082809
71,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",39,recall,0.7395833333333333,0.0,2019-05-22 23:56:36.082809
72,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,accuracy,0.6407407407407408,0.034842384670790344,2019-05-23 00:00:45.356225
73,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,auc,0.6900191522089268,0.05603677565703587,2019-05-23 00:00:45.356225
74,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,precision,0.6367669436601235,0.03801099802139824,2019-05-23 00:00:45.356225
75,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,recall,0.6304166666666666,0.03267846300615201,2019-05-23 00:00:45.356225
76,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,accuracy,0.6509259259259259,0.0470403177625205,2019-05-23 00:00:45.356225
77,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,auc,0.7308398470660361,0.05020562412853866,2019-05-23 00:00:45.356225
78,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,precision,0.664627332698536,0.0534447207930229,2019-05-23 00:00:45.356225
79,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,recall,0.6320833333333333,0.05894913061275798,2019-05-23 00:00:45.356225
80,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,accuracy,0.7092592592592593,0.03708330443426071,2019-05-23 00:00:45.356225
81,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,auc,0.7565783863132541,0.0424151251829747,2019-05-23 00:00:45.356225
82,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,precision,0.7172421277932315,0.037220858994774716,2019-05-23 00:00:45.356225
83,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,recall,0.691875,0.04152528095429739,2019-05-23 00:00:45.356225
84,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,accuracy,0.7537037037037037,0.033945005147821054,2019-05-23 00:00:45.356225
85,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,auc,0.8364942241851132,0.027067317784394522,2019-05-23 00:00:45.356225
86,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,precision,0.7802263431595803,0.038295321542429664,2019-05-23 00:00:45.356225
87,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,recall,0.736875,0.039987519754432294,2019-05-23 00:00:45.356225
88,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",20,accuracy,0.7611111111111111,0.015930231976004888,2019-05-23 00:00:45.356225
89,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",20,auc,0.8441391061032828,0.02016806594099489,2019-05-23 00:00:45.356225
90,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",20,precision,0.7847975321047006,0.015350662846547456,2019-05-23 00:00:45.356225
91,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",20,recall,0.740625,0.013347973733034452,2019-05-23 00:00:45.356225
92,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",39,accuracy,0.7592592592592593,0.0,2019-05-23 00:00:45.356225
93,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",39,auc,0.8289020671836862,0.01671524757765164,2019-05-23 00:00:45.356225
94,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",39,precision,0.7837171052631579,1.1102230246251565e-16,2019-05-23 00:00:45.356225
95,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",39,recall,0.7395833333333333,0.0,2019-05-23 00:00:45.356225
24,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1.0,accuracy,0.6385185185185186,0.03358750829260632,2019-05-22 11:13:59.712007
25,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1.0,auc,0.6798998512729039,0.04341527024754165,2019-05-22 11:13:59.712007
26,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2.0,accuracy,0.6257407407407407,0.04066027407085627,2019-05-22 11:13:59.712007
27,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2.0,auc,0.6637624066040224,0.05664446115249161,2019-05-22 11:13:59.712007
28,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5.0,accuracy,0.7161111111111111,0.035890111969374125,2019-05-22 11:13:59.712007
29,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5.0,auc,0.751675766560387,0.048222479125058115,2019-05-22 11:13:59.712007
30,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10.0,accuracy,0.8057407407407409,0.026546152578768425,2019-05-22 11:13:59.712007
31,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10.0,auc,0.8564008407232921,0.04117808811461052,2019-05-22 11:13:59.712007
32,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",20.0,accuracy,0.8685185185185185,0.023424278964210215,2019-05-22 11:13:59.712007
33,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",20.0,auc,0.9074927390785409,0.02851937056183829,2019-05-22 11:13:59.712007
34,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",39.0,accuracy,0.8833333333333334,0.024497697324672132,2019-05-22 11:13:59.712007
35,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",39.0,auc,0.9125405656914165,0.02915742918313268,2019-05-22 11:13:59.712007
36,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1.0,accuracy,0.6353703703703704,0.04073611084803408,2019-05-22 11:13:59.712007
37,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1.0,auc,0.6149725691524813,0.04823000034058911,2019-05-22 11:13:59.712007
38,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2.0,accuracy,0.6305555555555555,0.04414443496688969,2019-05-22 11:13:59.712007
39,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2.0,auc,0.6345322872504311,0.048996158608015865,2019-05-22 11:13:59.712007
40,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5.0,accuracy,0.7275925925925926,0.0365753633152986,2019-05-22 11:13:59.712007
41,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5.0,auc,0.7198922602016102,0.04865387825038929,2019-05-22 11:13:59.712007
42,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10.0,accuracy,0.8153703703703704,0.03510761429688231,2019-05-22 11:13:59.712007
43,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10.0,auc,0.8182160640963307,0.04210453246088116,2019-05-22 11:13:59.712007
44,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",20.0,accuracy,0.8798148148148148,0.023966282900136655,2019-05-22 11:13:59.712007
45,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",20.0,auc,0.8642885485356235,0.037462318165676176,2019-05-22 11:13:59.712007
46,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",39.0,accuracy,0.9018518518518516,0.012830005981991693,2019-05-22 11:13:59.712007
47,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",39.0,auc,0.8904237992581868,0.024828469490985862,2019-05-22 11:13:59.712007
48,"Snorkel",1.0,accuracy,0.63,0.04,
49,"Snorkel",2.0,accuracy,0.64,0.05,
50,"Snorkel",4.0,accuracy,0.71,0.04,
51,"Snorkel",6.0,accuracy,0.74,0.05,
52,"Snorkel",8.0,accuracy,0.75,0.03,
53,"Snorkel",10.0,accuracy,0.76,0.03,
54,"Snorkel",20.0,accuracy,0.76,0.02,
55,"Snorkel",39.0,accuracy,0.76,0.00,
48,"MeTaL",1.0,accuracy,0.64,0.04,
49,"MeTaL",2.0,accuracy,0.63,0.05,
50,"MeTaL",4.0,accuracy,0.70,0.04,
51,"MeTaL",6.0,accuracy,0.74,0.05,
52,"MeTaL",8.0,accuracy,0.80,0.04,
53,"MeTaL",10.0,accuracy,0.83,0.02,
54,"MeTaL",20.0,accuracy,0.87,0.01,
55,"MeTaL",39.0,accuracy,0.89,0.00,


==> figures/results/medical-causes.csv <==
,model,max_redundancy,metric,value_mean,value_std,time
0,MAJ,1.0,accuracy,0.2657522123893805,0.009880640948307822,2019-05-22 20:30:24.469032
1,MAJ,1.0,auc,0.5025067414176402,0.00476523785821882,2019-05-22 20:30:24.469032
2,MAJ,2.0,accuracy,0.26845132743362826,0.011320950163340091,2019-05-22 20:30:24.469032
3,MAJ,2.0,auc,0.5049681930573716,0.005200112584878882,2019-05-22 20:30:24.469032
4,MAJ,3.0,accuracy,0.2442035398230088,0.008498455448341184,2019-05-22 20:30:24.469032
5,MAJ,3.0,auc,0.5059926449561114,0.006121028941736019,2019-05-22 20:30:24.469032
6,MAJ,5.0,accuracy,0.24057522123893804,0.0070075141751012844,2019-05-22 20:30:24.469032
7,MAJ,5.0,auc,0.5057393521922535,0.0057210856990004225,2019-05-22 20:30:24.469032
8,MAJ,7.0,accuracy,0.24013274336283186,0.005313604784168064,2019-05-22 20:30:24.469032
9,MAJ,7.0,auc,0.5075035016647346,0.004864597782587844,2019-05-22 20:30:24.469032
10,MAJ,10.0,accuracy,0.24048672566371682,0.003914116374547369,2019-05-22 20:30:24.469032
11,MAJ,10.0,auc,0.507197848872071,0.004381869699719735,2019-05-22 20:30:24.469032
12,MMCE-M (γ=0.00),1.0,accuracy,0.26694690265486726,0.009527258706980263,2019-05-22 20:30:24.469032
13,MMCE-M (γ=0.00),1.0,auc,0.5134639521398011,0.016954105060054334,2019-05-22 20:30:24.469032
14,MMCE-M (γ=0.00),2.0,accuracy,0.2905309734513275,0.014183055280559027,2019-05-22 20:30:24.469032
15,MMCE-M (γ=0.00),2.0,auc,0.5121929900904242,0.015148042865874014,2019-05-22 20:30:24.469032
16,MMCE-M (γ=0.00),3.0,accuracy,0.27787610619469033,0.009510701442568442,2019-05-22 20:30:24.469032
17,MMCE-M (γ=0.00),3.0,auc,0.5117559825309087,0.018298263789081216,2019-05-22 20:30:24.469032
18,MMCE-M (γ=0.00),5.0,accuracy,0.26132743362831856,0.009235394159766005,2019-05-22 20:30:24.469032
19,MMCE-M (γ=0.00),5.0,auc,0.5142582900981835,0.015338051329453106,2019-05-22 20:30:24.469032
20,MMCE-M (γ=0.00),7.0,accuracy,0.2574336283185841,0.006362456448856175,2019-05-22 20:30:24.469032
21,MMCE-M (γ=0.00),7.0,auc,0.5138951090080814,0.012667617898062597,2019-05-22 20:30:24.469032
22,MMCE-M (γ=0.00),10.0,accuracy,0.25371681415929204,0.004815493047933739,2019-05-22 20:30:24.469032
23,MMCE-M (γ=0.00),10.0,auc,0.5094624668065223,0.014422678852573593,2019-05-22 20:30:24.469032
24,MMCE-M (γ=0.25),1.0,accuracy,0.26535398230088497,0.011431097147151983,2019-05-22 20:30:24.469032
25,MMCE-M (γ=0.25),1.0,auc,0.511119634000165,0.01743976461187281,2019-05-22 20:30:24.469032
26,MMCE-M (γ=0.25),2.0,accuracy,0.2905752212389381,0.013425467107150781,2019-05-22 20:30:24.469032
27,MMCE-M (γ=0.25),2.0,auc,0.5120294870908719,0.01713483985984755,2019-05-22 20:30:24.469032
28,MMCE-M (γ=0.25),3.0,accuracy,0.24787610619469028,0.007310398735597664,2019-05-22 20:30:24.469032
29,MMCE-M (γ=0.25),3.0,auc,0.5142259564632662,0.018738581996967204,2019-05-22 20:30:24.469032
30,MMCE-M (γ=0.25),5.0,accuracy,0.2452212389380531,0.0056032446436377805,2019-05-22 20:30:24.469032
31,MMCE-M (γ=0.25),5.0,auc,0.5142987618991267,0.015610905023580809,2019-05-22 20:30:24.469032
32,MMCE-M (γ=0.25),7.0,accuracy,0.24553097345132746,0.005263255271943364,2019-05-22 20:30:24.469032
33,MMCE-M (γ=0.25),7.0,auc,0.51553706542927,0.019373607848797453,2019-05-22 20:30:24.469032
34,MMCE-M (γ=0.25),10.0,accuracy,0.24407079646017696,0.0045435389922100665,2019-05-22 20:30:24.469032
35,MMCE-M (γ=0.25),10.0,auc,0.515669076754383,0.014923771565815012,2019-05-22 20:30:24.469032
32,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,accuracy,0.2482300884955752,0.014228261230808427,2019-05-23 00:36:05.135809
33,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,auc,0.4897781849644721,0.011926771568535888,2019-05-23 00:36:05.135809
34,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,precision,0.5291160805876838,0.032324043488369716,2019-05-23 00:36:05.135809
35,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,recall,0.5114610190300798,0.014361998886071092,2019-05-23 00:36:05.135809
36,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,accuracy,0.2418141592920354,0.01558282447162862,2019-05-23 00:36:05.135809
37,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,auc,0.49340667507651254,0.012406272103330607,2019-05-23 00:36:05.135809
38,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,precision,0.5492206981840062,0.038436007942029386,2019-05-23 00:36:05.135809
39,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,recall,0.5128821362799264,0.01069738762739435,2019-05-23 00:36:05.135809
40,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,accuracy,0.236283185840708,0.003932829388192736,2019-05-23 00:36:05.135809
41,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,auc,0.4769547416320365,0.013220125446055908,2019-05-23 00:36:05.135809
42,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,precision,0.537340934443027,0.023326227021501236,2019-05-23 00:36:05.135809
43,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,recall,0.5108195211786372,0.006585839665742025,2019-05-23 00:36:05.135809
44,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,accuracy,0.23606194690265486,0.00890744342442363,2019-05-23 00:36:05.135809
45,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,auc,0.4716101964948594,0.009517156886460869,2019-05-23 00:36:05.135809
46,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,precision,0.54350978712195,0.021964066651092178,2019-05-23 00:36:05.135809
47,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,recall,0.5117955801104973,0.005695989827452874,2019-05-23 00:36:05.135809
48,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,accuracy,0.26902654867256637,0.011504424778761057,2019-05-23 00:36:05.135809
49,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,auc,0.520197365091929,0.014716780586284879,2019-05-23 00:36:05.135809
50,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,precision,0.5268985169511045,0.03283612068084012,2019-05-23 00:36:05.135809
51,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,recall,0.514426028238183,0.01783428896612369,2019-05-23 00:36:05.135809
52,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,accuracy,0.2650442477876106,0.008325171558507417,2019-05-23 00:36:05.135809
53,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,auc,0.5094041523574049,0.016568597002641704,2019-05-23 00:36:05.135809
54,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,precision,0.5158592451714334,0.0129674163119314,2019-05-23 00:36:05.135809
55,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,recall,0.5090178023327195,0.007620131732873921,2019-05-23 00:36:05.135809
56,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,accuracy,0.2418141592920354,0.005332730439466348,2019-05-23 00:36:05.135809
57,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,auc,0.5121437011227559,0.013565601456033133,2019-05-23 00:36:05.135809
58,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,precision,0.5339879737894534,0.02363145014667273,2019-05-23 00:36:05.135809
59,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,recall,0.5116298342541437,0.007977870061863795,2019-05-23 00:36:05.135809
60,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,accuracy,0.24070796460176988,0.004174327934538316,2019-05-23 00:36:05.135809
61,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,auc,0.5170283788142612,0.01375014552883482,2019-05-23 00:36:05.135809
62,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,precision,0.5462545677223674,0.01289609950157158,2019-05-23 00:36:05.135809
63,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,recall,0.5146961325966851,0.004252903317025067,2019-05-23 00:36:05.135809
36,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1.0,accuracy,0.2692035398230089,0.013504204407902821,2019-05-22 20:30:24.469032
37,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1.0,auc,0.49599487901148653,0.01321317094968717,2019-05-22 20:30:24.469032
38,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2.0,accuracy,0.2943362831858407,0.012747356797910262,2019-05-22 20:30:24.469032
39,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2.0,auc,0.49733080006050934,0.012966373799621246,2019-05-22 20:30:24.469032
40,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",3.0,accuracy,0.2971681415929204,0.01850721571280681,2019-05-22 20:30:24.469032
41,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",3.0,auc,0.5046792812126648,0.01391436893892995,2019-05-22 20:30:24.469032
42,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5.0,accuracy,0.30030973451327436,0.015542314896866416,2019-05-22 20:30:24.469032
43,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5.0,auc,0.5030546653650076,0.01701791945651359,2019-05-22 20:30:24.469032
44,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",7.0,accuracy,0.2972566371681416,0.016584127463754112,2019-05-22 20:30:24.469032
45,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",7.0,auc,0.49936892687162204,0.014069546844478573,2019-05-22 20:30:24.469032
46,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10.0,accuracy,0.29247787610619475,0.014487350038712304,2019-05-22 20:30:24.469032
47,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10.0,auc,0.49407387776067596,0.014022173960609443,2019-05-22 20:30:24.469032
48,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1.0,accuracy,0.2668141592920354,0.010946298121108828,2019-05-22 20:30:24.469032
49,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1.0,auc,0.5128987541436394,0.014189952257512867,2019-05-22 20:30:24.469032
50,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2.0,accuracy,0.2996460176991151,0.026973590690184193,2019-05-22 20:30:24.469032
51,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2.0,auc,0.5102150945634256,0.014793692197892283,2019-05-22 20:30:24.469032
52,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",3.0,accuracy,0.26318584070796464,0.011605748492598794,2019-05-22 20:30:24.469032
53,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",3.0,auc,0.5070390988826874,0.010665473277782897,2019-05-22 20:30:24.469032
54,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5.0,accuracy,0.2699115044247788,0.010665460878932692,2019-05-22 20:30:24.469032
55,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5.0,auc,0.5073414508876892,0.010575715542121764,2019-05-22 20:30:24.469032
56,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",7.0,accuracy,0.26353982300884954,0.013692813716198743,2019-05-22 20:30:24.469032
57,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",7.0,auc,0.5102758697563301,0.010837596520871686,2019-05-22 20:30:24.469032
58,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10.0,accuracy,0.2845575221238938,0.02149499957331348,2019-05-22 20:30:24.469032
59,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10.0,auc,0.5102440175588205,0.008849383998867071,2019-05-22 20:30:24.469032
40,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",1,accuracy,0.26565265486725664,0.011350091199997353,2019-05-22 22:03:56.380149
41,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",1,auc,0.501366790703795,0.014722466563813857,2019-05-22 22:03:56.380149
42,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",2,accuracy,0.29480088495575224,0.011890949766513746,2019-05-22 22:03:56.380149
43,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",2,auc,0.4947286215910484,0.010815046561150524,2019-05-22 22:03:56.380149
44,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",3,accuracy,0.2962942477876106,0.013969513413017498,2019-05-22 22:03:56.380149
45,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",3,auc,0.5007865429227479,0.016338669749638407,2019-05-22 22:03:56.380149
46,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",4,accuracy,0.31736725663716814,0.014947551686920453,2019-05-22 22:03:56.380149
47,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",4,auc,0.5039535603927742,0.013346057922436502,2019-05-22 22:03:56.380149
48,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",5,accuracy,0.3095132743362832,0.021374475348255643,2019-05-22 22:03:56.380149
49,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",5,auc,0.5018610298820969,0.015336378426781504,2019-05-22 22:03:56.380149
50,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",6,accuracy,0.31493362831858407,0.01691827048212064,2019-05-22 22:03:56.380149
51,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",6,auc,0.5000702731774298,0.015709398092656722,2019-05-22 22:03:56.380149
52,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",7,accuracy,0.30962389380530975,0.017490123971143294,2019-05-22 22:03:56.380149
53,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",7,auc,0.4967286119204859,0.013478432202509237,2019-05-22 22:03:56.380149
54,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",8,accuracy,0.3126106194690266,0.020338345282360042,2019-05-22 22:03:56.380149
55,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",8,auc,0.5029937416512592,0.0169312838718663,2019-05-22 22:03:56.380149
56,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",9,accuracy,0.31045353982300883,0.019276930307861116,2019-05-22 22:03:56.380149
57,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",9,auc,0.4959543434514,0.013398106019484265,2019-05-22 22:03:56.380149
58,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",10,accuracy,0.3053650442477876,0.016117734943492192,2019-05-22 22:03:56.380149
59,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",10,auc,0.49560483282134776,0.014252586922645964,2019-05-22 22:03:56.380149
60,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",1,accuracy,0.2679756637168142,0.01088562461971133,2019-05-22 22:03:56.380149
61,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",1,auc,0.5029618627058643,0.014726976308954781,2019-05-22 22:03:56.380149
62,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",2,accuracy,0.30188053097345136,0.018536271757376814,2019-05-22 22:03:56.380149
63,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",2,auc,0.5138318188053009,0.016120755125086872,2019-05-22 22:03:56.380149
64,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",3,accuracy,0.2667035398230088,0.009566505733672277,2019-05-22 22:03:56.380149
65,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",3,auc,0.5078404379063239,0.010390361941712119,2019-05-22 22:03:56.380149
66,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",4,accuracy,0.28329646017699117,0.012337418689249948,2019-05-22 22:03:56.380149
67,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",4,auc,0.5081280554556905,0.0126096341812494,2019-05-22 22:03:56.380149
68,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",5,accuracy,0.2754424778761062,0.013602147034459642,2019-05-22 22:03:56.380149
69,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",5,auc,0.5097430789769128,0.013669251489003345,2019-05-22 22:03:56.380149
70,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",6,accuracy,0.29551991150442475,0.011301472037958733,2019-05-22 22:03:56.380149
71,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",6,auc,0.5095980080124315,0.010429478711621398,2019-05-22 22:03:56.380149
72,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",7,accuracy,0.26581858407079645,0.01087845604200969,2019-05-22 22:03:56.380149
73,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",7,auc,0.5070325677019174,0.01107797412137148,2019-05-22 22:03:56.380149
74,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",8,accuracy,0.29457964601769915,0.014845693248719809,2019-05-22 22:03:56.380149
75,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",8,auc,0.507861998988361,0.011873554705705133,2019-05-22 22:03:56.380149
76,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",9,accuracy,0.26570796460176993,0.01071125525390283,2019-05-22 22:03:56.380149
77,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",9,auc,0.5087041277860873,0.008199662774639323,2019-05-22 22:03:56.380149
78,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",10,accuracy,0.28595132743362833,0.016187903578197792,2019-05-22 22:03:56.380149
79,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",10,auc,0.5100293144922265,0.00887553559764011,2019-05-22 22:03:56.380149
32,"LNL-ML-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",1,accuracy,0.2714601769911504,0.018852102117497948,2019-05-23 11:09:47.783509
33,"LNL-ML-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",1,auc,0.5066467754586297,0.01955572544115386,2019-05-23 11:09:47.783509
34,"LNL-ML-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",1,precision,0.5165558235490899,0.020120859526106313,2019-05-23 11:09:47.783509
35,"LNL-ML-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",1,recall,0.5105187231430325,0.013191691432426078,2019-05-23 11:09:47.783509
36,"LNL-ML-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",2,accuracy,0.2792035398230089,0.020392422339474178,2019-05-23 11:09:47.783509
37,"LNL-ML-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",2,auc,0.49302133997735814,0.013522511428727665,2019-05-23 11:09:47.783509
38,"LNL-ML-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",2,precision,0.5059819269327241,0.015147148521615165,2019-05-23 11:09:47.783509
39,"LNL-ML-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",2,recall,0.5028299570288521,0.012077131582979935,2019-05-23 11:09:47.783509
40,"LNL-ML-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",5,accuracy,0.3254424778761062,0.03805631289151254,2019-05-23 11:09:47.783509
41,"LNL-ML-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",5,auc,0.5100978928998365,0.02113855409090739,2019-05-23 11:09:47.783509
42,"LNL-ML-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",5,precision,0.5147659424683384,0.022438057147783463,2019-05-23 11:09:47.783509
43,"LNL-ML-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",5,recall,0.515,0.018136192543062764,2019-05-23 11:09:47.783509
44,"LNL-ML-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",10,accuracy,0.30088495575221236,0.03269549239276313,2019-05-23 11:09:47.783509
45,"LNL-ML-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",10,auc,0.5060890716261272,0.021372989288966873,2019-05-23 11:09:47.783509
46,"LNL-ML-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",10,precision,0.5330586362160672,0.027921334833323305,2019-05-23 11:09:47.783509
47,"LNL-ML-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",10,recall,0.5230448127685696,0.02301425254185024,2019-05-23 11:09:47.783509
48,"LNL-ML-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",1,accuracy,0.2668141592920354,0.00918607942125074,2019-05-23 11:09:47.783509
49,"LNL-ML-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",1,auc,0.4990737619306211,0.02862460560314116,2019-05-23 11:09:47.783509
50,"LNL-ML-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",1,precision,0.511239527890582,0.023492243543635348,2019-05-23 11:09:47.783509
51,"LNL-ML-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",1,recall,0.5059484346224676,0.01386256267910466,2019-05-23 11:09:47.783509
52,"LNL-ML-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",2,accuracy,0.3013274336283186,0.010461584440298124,2019-05-23 11:09:47.783509
53,"LNL-ML-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",2,auc,0.5055499198094352,0.011213438674257153,2019-05-23 11:09:47.783509
54,"LNL-ML-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",2,precision,0.5052645418918933,0.012632539375331169,2019-05-23 11:09:47.783509
55,"LNL-ML-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",2,recall,0.504536525475752,0.010802009870247343,2019-05-23 11:09:47.783509
56,"LNL-ML-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",5,accuracy,0.3639380530973451,0.014549719511024236,2019-05-23 11:09:47.783509
57,"LNL-ML-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",5,auc,0.5075366210682435,0.018437584999028405,2019-05-23 11:09:47.783509
58,"LNL-ML-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",5,precision,0.5080944684288247,0.009327220980491156,2019-05-23 11:09:47.783509
59,"LNL-ML-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",5,recall,0.5098127685696747,0.011150713807738277,2019-05-23 11:09:47.783509
60,"LNL-ML-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",10,accuracy,0.3411504424778761,0.02180747173513559,2019-05-23 11:09:47.783509
61,"LNL-ML-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",10,auc,0.49334617674209813,0.014729058130058112,2019-05-23 11:09:47.783509
62,"LNL-ML-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",10,precision,0.5039639590142866,0.009565960593773638,2019-05-23 11:09:47.783509
63,"LNL-ML-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",10,recall,0.5047697974217312,0.0109973196335847,2019-05-23 11:09:47.783509
48,"Snorkel",1.0,accuracy,0.26,0.01,
49,"Snorkel",2.0,accuracy,0.27,0.01,
50,"Snorkel",5.0,accuracy,0.24,0.01,
53,"Snorkel",10.0,accuracy,0.24,0.00,
48,"MeTaL",1.0,accuracy,0.25,0.02,
49,"MeTaL",2.0,accuracy,0.25,0.01,
50,"MeTaL",5.0,accuracy,0.21,0.01,
53,"MeTaL",10.0,accuracy,0.20,0.00,


==> figures/results/medical-treats.csv <==
,model,max_redundancy,metric,value_mean,value_std,time
0,MAJ,1.0,accuracy,0.3402061855670103,0.026283605740168997,2019-05-22 22:56:53.417129
1,MAJ,1.0,auc,0.4990126278098064,0.007656040900147291,2019-05-22 22:56:53.417129
2,MAJ,2.0,accuracy,0.33762886597938147,0.029453700262188975,2019-05-22 22:56:53.417129
3,MAJ,2.0,auc,0.4951671610269627,0.010224395656794168,2019-05-22 22:56:53.417129
4,MAJ,5.0,accuracy,0.34175257731958764,0.022826381263386115,2019-05-22 22:56:53.417129
5,MAJ,5.0,auc,0.4896622306848948,0.004485983476471743,2019-05-22 22:56:53.417129
6,MAJ,10.0,accuracy,0.3422680412371134,0.011799508394082068,2019-05-22 22:56:53.417129
7,MAJ,10.0,auc,0.4925419113715326,0.004557442921769609,2019-05-22 22:56:53.417129
8,MMCE-M (γ=0.00),1.0,accuracy,0.34329896907216495,0.02201459433408517,2019-05-22 22:56:53.417129
9,MMCE-M (γ=0.00),1.0,auc,0.5065759674987815,0.017018545417911635,2019-05-22 22:56:53.417129
10,MMCE-M (γ=0.00),2.0,accuracy,0.38814432989690717,0.03067335164291101,2019-05-22 22:56:53.417129
11,MMCE-M (γ=0.00),2.0,auc,0.515673364347304,0.02063660184262349,2019-05-22 22:56:53.417129
12,MMCE-M (γ=0.00),5.0,accuracy,0.3927835051546391,0.01626776684336031,2019-05-22 22:56:53.417129
13,MMCE-M (γ=0.00),5.0,auc,0.513125075502199,0.014544526470423282,2019-05-22 22:56:53.417129
14,MMCE-M (γ=0.00),10.0,accuracy,0.4005154639175258,0.014219705385704868,2019-05-22 22:56:53.417129
15,MMCE-M (γ=0.00),10.0,auc,0.518783746149247,0.017534004726764373,2019-05-22 22:56:53.417129
16,MMCE-M (γ=0.25),1.0,accuracy,0.3304123711340206,0.018070668188616607,2019-05-22 22:56:53.417129
17,MMCE-M (γ=0.25),1.0,auc,0.4989119237668496,0.011705854196255215,2019-05-22 22:56:53.417129
18,MMCE-M (γ=0.25),2.0,accuracy,0.35268372678489,0.02041783744364779,2019-05-22 22:56:53.417129
19,MMCE-M (γ=0.25),2.0,auc,0.511499055808426,0.022065656897198287,2019-05-22 22:56:53.417129
20,MMCE-M (γ=0.25),5.0,accuracy,0.3680412371134021,0.014247706145448718,2019-05-22 22:56:53.417129
21,MMCE-M (γ=0.25),5.0,auc,0.5263847018519302,0.01618884664491936,2019-05-22 22:56:53.417129
22,MMCE-M (γ=0.25),10.0,accuracy,0.38453608247422677,0.007362297349013245,2019-05-22 22:56:53.417129
23,MMCE-M (γ=0.25),10.0,auc,0.5142378497796265,0.012000237363980527,2019-05-22 22:56:53.417129
32,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,accuracy,0.3324742268041237,0.037402226667364404,2019-05-23 00:43:54.412202
33,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,auc,0.4826743165278538,0.009820862370860493,2019-05-23 00:43:54.412202
34,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,precision,0.4884450706072915,0.01985499671227372,2019-05-23 00:43:54.412202
35,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,recall,0.47542011834319525,0.03609603450731273,2019-05-23 00:43:54.412202
36,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,accuracy,0.3572164948453608,0.029254564172500445,2019-05-23 00:43:54.412202
37,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,auc,0.48228280896151937,0.00626505091970708,2019-05-23 00:43:54.412202
38,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,precision,0.48565473281035176,0.014559605475836008,2019-05-23 00:43:54.412202
39,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,recall,0.4708757396449704,0.02885184043478358,2019-05-23 00:43:54.412202
40,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,accuracy,0.3407216494845361,0.024445166394596658,2019-05-23 00:43:54.412202
41,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,auc,0.4942519631799591,0.006791620043768533,2019-05-23 00:43:54.412202
42,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,precision,0.4986479575299711,0.015817725567220615,2019-05-23 00:43:54.412202
43,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,recall,0.49549112426035496,0.027964897692617778,2019-05-23 00:43:54.412202
44,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,accuracy,0.3427835051546392,0.02319587628865979,2019-05-23 00:43:54.412202
45,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,auc,0.49271338719816204,0.004365140287673418,2019-05-23 00:43:54.412202
46,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,precision,0.5037495284414067,0.02515621933399761,2019-05-23 00:43:54.412202
47,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,recall,0.5031952662721894,0.0451525120398675,2019-05-23 00:43:54.412202
48,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,accuracy,0.3355670103092783,0.0197564617492132,2019-05-23 00:43:54.412202
49,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,auc,0.5176798349769084,0.02826648210899185,2019-05-23 00:43:54.412202
50,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,precision,0.4906609694525425,0.021300045911797703,2019-05-23 00:43:54.412202
51,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,recall,0.48230769230769227,0.03839467104988966,2019-05-23 00:43:54.412202
52,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,accuracy,0.34175257731958764,0.012208988950852588,2019-05-23 00:43:54.412202
53,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,auc,0.5338527499217737,0.027246253358151538,2019-05-23 00:43:54.412202
54,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,precision,0.4961848116466389,0.021588443617107857,2019-05-23 00:43:54.412202
55,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,recall,0.4912662721893491,0.03871439142615798,2019-05-23 00:43:54.412202
56,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,accuracy,0.3355670103092784,0.01042461258564778,2019-05-23 00:43:54.412202
57,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,auc,0.49834257072374955,0.01248021340496695,2019-05-23 00:43:54.412202
58,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,precision,0.4997187170630899,0.007294002121599585,2019-05-23 00:43:54.412202
59,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,recall,0.4993491124260355,0.013027349877214496,2019-05-23 00:43:54.412202
60,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,accuracy,0.3515463917525773,0.015081174060131743,2019-05-23 00:43:54.412202
61,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,auc,0.510762944970388,0.011143382231937378,2019-05-23 00:43:54.412202
62,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,precision,0.5065153306513479,0.013577891828796016,2019-05-23 00:43:54.412202
63,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,recall,0.5119289940828402,0.02463783682461263,2019-05-23 00:43:54.412202
24,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1.0,accuracy,0.3195876288659794,0.03600876123004738,2019-05-22 22:56:53.417129
25,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1.0,auc,0.47539307353767263,0.016502703082480096,2019-05-22 22:56:53.417129
26,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2.0,accuracy,0.34896907216494844,0.026085733873979375,2019-05-22 22:56:53.417129
27,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2.0,auc,0.4788892856762736,0.006695951617254907,2019-05-22 22:56:53.417129
28,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5.0,accuracy,0.38917525773195877,0.02026107629591088,2019-05-22 22:56:53.417129
29,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5.0,auc,0.49639636260908515,0.0073184532765580255,2019-05-22 22:56:53.417129
30,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10.0,accuracy,0.41185567010309276,0.01554104477492922,2019-05-22 22:56:53.417129
31,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10.0,auc,0.4980369963603417,0.007673059684649029,2019-05-22 22:56:53.417129
32,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1.0,accuracy,0.34536082474226804,0.02535747190979142,2019-05-22 22:56:53.417129
33,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1.0,auc,0.5112545623041715,0.025775107442360723,2019-05-22 22:56:53.417129
34,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2.0,accuracy,0.34868372678489,0.029322603408923488,2019-05-22 22:56:53.417129
35,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2.0,auc,0.5070612260292496,0.02782154019506087,2019-05-22 22:56:53.417129
36,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5.0,accuracy,0.38969072164948454,0.024956120488474644,2019-05-22 22:56:53.417129
37,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5.0,auc,0.4937673551074617,0.015279476304421384,2019-05-22 22:56:53.417129
38,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10.0,accuracy,0.4123711340206186,0.018585315852907163,2019-05-22 22:56:53.417129
39,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10.0,auc,0.48432721903786835,0.006538493704156843,2019-05-22 22:56:53.417129
64,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",1,accuracy,0.33092783505154644,0.020201977260067453,2019-05-23 09:51:22.701647
65,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",1,auc,0.4865520279209011,0.011037883671614826,2019-05-23 09:51:22.701647
66,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",1,precision,0.4877788646967177,0.016674791273506257,2019-05-23 09:51:22.701647
67,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",1,recall,0.47794082840236685,0.030119456856219695,2019-05-23 09:51:22.701647
68,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",2,accuracy,0.3551546391752577,0.027222156549507,2019-05-23 09:51:22.701647
69,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",2,auc,0.4893361412499419,0.012118784730525663,2019-05-23 09:51:22.701647
70,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",2,precision,0.4919401181381839,0.019046063771926816,2019-05-23 09:51:22.701647
71,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",2,recall,0.4850295857988166,0.0357167625324709,2019-05-23 09:51:22.701647
72,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",5,accuracy,0.4036082474226804,0.01801175794809913,2019-05-23 09:51:22.701647
73,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",5,auc,0.502412631389253,0.012579267637546245,2019-05-23 09:51:22.701647
74,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",5,precision,0.5072316472902116,0.015284698536314664,2019-05-23 09:51:22.701647
75,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",5,recall,0.5145443786982249,0.031085829086595893,2019-05-23 09:51:22.701647
76,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",10,accuracy,0.4108247422680412,0.011989384896508255,2019-05-23 09:51:22.701647
77,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",10,auc,0.5009918745514755,0.005959566225040915,2019-05-23 09:51:22.701647
78,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",10,precision,0.508195236492745,0.008052563689006972,2019-05-23 09:51:22.701647
79,"LNL-IE-0-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",10,recall,0.5169822485207101,0.01677789756537007,2019-05-23 09:51:22.70164
80,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",1,accuracy,0.3350515463917526,0.016623211852161947,2019-05-23 09:51:22.701647
81,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",1,auc,0.4974776159109906,0.015074941157163077,2019-05-23 09:51:22.701647
82,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",1,precision,0.4852714245640299,0.01987223576079001,2019-05-23 09:51:22.701647
83,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",1,recall,0.47178698224852067,0.03732234437233477,2019-05-23 09:51:22.701647
84,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",2,accuracy,0.3860824742268041,0.031052155632637187,2019-05-23 09:51:22.701647
85,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",2,auc,0.5031881998864101,0.024234785341287493,2019-05-23 09:51:22.701647
86,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",2,precision,0.4895838800799094,0.01806247600556792,2019-05-23 09:51:22.701647
87,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",2,recall,0.47892307692307695,0.0353369471720455,2019-05-23 09:51:22.701647
88,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",5,accuracy,0.38298969072164946,0.01581222850533811,2019-05-23 09:51:22.701647
89,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",5,auc,0.4945713709477723,0.019651060033333785,2019-05-23 09:51:22.701647
90,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",5,precision,0.49994003249232993,0.016166051549421613,2019-05-23 09:51:22.701647
91,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",5,recall,0.49930177514792895,0.03331084310668218,2019-05-23 09:51:22.701647
92,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",10,accuracy,0.42061855670103093,0.015151482945050587,2019-05-23 09:51:22.701647
93,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",10,auc,0.4818271547269001,0.007284788965620663,2019-05-23 09:51:22.701647
94,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",10,precision,0.5034570215154919,0.011840980568729302,2019-05-23 09:51:22.701647
95,"LNL-IE-16-IH-[32, 32, 32, 32]-PE-16-PH-[] (gam=0.00)",10,recall,0.507266272189349,0.024876809327352305,2019-05-23 09:51:22.701647
16,"LNL-ML-IE-0-IH-[64, 64, 64, 64]-PE-32-PH-[] (gam=0.00)",1,accuracy,0.3273195876288659,0.01959441011211156,
17,"LNL-ML-IE-0-IH-[64, 64, 64, 64]-PE-32-PH-[] (gam=0.00)",1,auc,0.4938095938941537,0.008518104903743782,
18,"LNL-ML-IE-0-IH-[64, 64, 64, 64]-PE-32-PH-[] (gam=0.00)",2,accuracy,0.40773195876288665,0.0183623846706772,
19,"LNL-ML-IE-0-IH-[64, 64, 64, 64]-PE-32-PH-[] (gam=0.00)",2,auc,0.4888032741560061,0.010398658630565702,
20,"LNL-ML-IE-0-IH-[64, 64, 64, 64]-PE-32-PH-[] (gam=0.00)",5,accuracy,0.461340206185567,0.03747319869830069,
21,"LNL-ML-IE-0-IH-[64, 64, 64, 64]-PE-32-PH-[] (gam=0.00)",5,auc,0.5072371890327989,0.01857323928818181,
22,"LNL-ML-IE-0-IH-[64, 64, 64, 64]-PE-32-PH-[] (gam=0.00)",10,accuracy,0.4536082474226804,0.03023273876003131,2019-05-23 13:25:03.801027
23,"LNL-ML-IE-0-IH-[64, 64, 64, 64]-PE-32-PH-[] (gam=0.00)",10,auc,0.4985622755087945,0.005847959857304141,2019-05-23 13:25:03.801027
24,"LNL-ML-IE-16-IH-[64, 64, 64, 64]-PE-32-PH-[] (gam=0.00)",1,accuracy,0.33814432989690724,0.02152640517301144,2019-05-23 11:32:21.98201
25,"LNL-ML-IE-16-IH-[64, 64, 64, 64]-PE-32-PH-[] (gam=0.00)",1,auc,0.49492285915948386,0.01662191699108524,2019-05-23 11:32:21.98201
26,"LNL-ML-IE-16-IH-[64, 64, 64, 64]-PE-32-PH-[] (gam=0.00)",2,accuracy,0.4123711340206186,0.02186928189236746,2019-05-23 11:36:50.104896
27,"LNL-ML-IE-16-IH-[64, 64, 64, 64]-PE-32-PH-[] (gam=0.00)",2,auc,0.49285173871076954,0.013287441123767445,2019-05-23 11:36:50.104896
28,"LNL-ML-IE-16-IH-[64, 64, 64, 64]-PE-32-PH-[] (gam=0.00)",5,accuracy,0.3969072164948454,0.024072772018217767,2019-05-23 11:36:50.104896
29,"LNL-ML-IE-16-IH-[64, 64, 64, 64]-PE-32-PH-[] (gam=0.00)",5,auc,0.4875580305293319,0.006456335922167065,2019-05-23 11:36:50.104896
30,"LNL-ML-IE-16-IH-[64, 64, 64, 64]-PE-32-PH-[] (gam=0.00)",10,accuracy,0.43092783505154636,0.0212876284532780207,2019-05-23 11:31:35.711120
31,"LNL-ML-IE-16-IH-[64, 64, 64, 64]-PE-32-PH-[] (gam=0.00)",10,auc,0.48450320554047044,0.008265681656175793,2019-05-23 11:36:50.104896
48,"Snorkel",1.0,accuracy,0.34,0.02,
49,"Snorkel",2.0,accuracy,0.33,0.01,
50,"Snorkel",5.0,accuracy,0.34,0.02,
53,"Snorkel",10.0,accuracy,0.35,0.01,
48,"MeTaL",1.0,accuracy,0.21,0.03,
49,"MeTaL",2.0,accuracy,0.22,0.02,
50,"MeTaL",5.0,accuracy,0.21,0.02,
53,"MeTaL",10.0,accuracy,0.03,0.01,


==> figures/results/rte.csv <==
,model,max_redundancy,metric,value_mean,value_std,time
0,MAJ,1,accuracy,0.73175,0.016809595474014245,
1,MAJ,1,auc,0.6710997575889798,0.01619134323107507,
2,MAJ,2,accuracy,0.7275,0.012698425099200298,
3,MAJ,2,auc,0.7653916701143679,0.010346916412211207,
4,MAJ,3,accuracy,0.811625,0.009354978621033828,
5,MAJ,3,auc,0.8337547760066586,0.007906407078350657,
6,MAJ,4,accuracy,0.8073750000000001,0.008899613755663765,
7,MAJ,4,auc,0.8682016135197348,0.004953910096674035,
8,MAJ,5,accuracy,0.8476250000000001,0.008128845243944544,
9,MAJ,5,auc,0.8928585643980209,0.004653324970393675,
10,MAJ,6,accuracy,0.8462500000000001,0.008477912478906576,
11,MAJ,6,auc,0.913417981699939,0.006034307102519379,
12,MAJ,7,accuracy,0.8717500000000001,0.0068282501418738435,
13,MAJ,7,auc,0.9265916936471176,0.004121097869991679,
14,MAJ,8,accuracy,0.8795,0.008407585860400125,
15,MAJ,8,auc,0.9409508659539034,0.0034116814926696127,
16,MAJ,9,accuracy,0.8963749999999999,0.0045225131287813785,
17,MAJ,9,auc,0.9486799880158604,0.001441595614989475,
18,MAJ,10,accuracy,0.900625,0.005161455705515664,
19,MAJ,10,auc,0.9550594939247872,1.1102230246251563e-16,
20,MMCE-M (γ=0.25),1.0,accuracy,0.725925,0.013992877652577396,
21,MMCE-M (γ=0.25),1.0,auc,0.6925606013801441,0.019130678537917202,
22,MMCE-M (γ=0.25),2.0,accuracy,0.7525999999999999,0.019215618647339984,
23,MMCE-M (γ=0.25),2.0,auc,0.7755416135534849,0.02020025519713769,
24,MMCE-M (γ=0.25),3.0,accuracy,0.8357000000000001,0.018454606471014226,
25,MMCE-M (γ=0.25),3.0,auc,0.8193231423797875,0.02246181928615536,
26,MMCE-M (γ=0.25),4.0,accuracy,0.8760500000000002,0.01146832594583883,
27,MMCE-M (γ=0.25),4.0,auc,0.8766106191433591,0.016304864535931475,
28,MMCE-M (γ=0.25),5.0,accuracy,0.8966250000000001,0.007579783967897759,
29,MMCE-M (γ=0.25),5.0,auc,0.8898452969114277,0.012931558057312584,
30,MMCE-M (γ=0.25),6.0,accuracy,0.908725,0.00727362529967003,
31,MMCE-M (γ=0.25),6.0,auc,0.9079427194080378,0.0126601261965476,
32,MMCE-M (γ=0.25),7.0,accuracy,0.91515,0.006352361765516838,
33,MMCE-M (γ=0.25),7.0,auc,0.9155593151780516,0.010707132624863148,
34,MMCE-M (γ=0.25),8.0,accuracy,0.92265,0.0048389048347740795,
35,MMCE-M (γ=0.25),8.0,auc,0.926821418202066,0.009832008712189777,
36,MMCE-M (γ=0.25),9.0,accuracy,0.92465,0.004191061917939182,
37,MMCE-M (γ=0.25),9.0,auc,0.9267480248342774,0.008325789782050258,
38,MMCE-M (γ=0.25),10.0,accuracy,0.9314249999999998,0.0011992184955211301,
39,MMCE-M (γ=0.25),10.0,auc,0.9365838641795092,0.008297160882519148,
40,MMCE-M (γ=0.00),1,accuracy,0.73175,0.016809595474014245,2019-05-22 19:59:34.182737
41,MMCE-M (γ=0.00),1,auc,0.7062087395756351,0.024131186519638054,2019-05-22 19:59:34.182737
42,MMCE-M (γ=0.00),2,accuracy,0.74,0.009666307464590601,2019-05-22 19:59:34.182737
43,MMCE-M (γ=0.00),2,auc,0.7713431651825499,0.009718231587902696,2019-05-22 19:59:34.182737
44,MMCE-M (γ=0.00),3,accuracy,0.840625,0.012301549699123279,2019-05-22 19:59:34.182737
45,MMCE-M (γ=0.00),3,auc,0.8428746041629225,0.015513942194629243,2019-05-22 19:59:34.182737
46,MMCE-M (γ=0.00),4,accuracy,0.8701249999999998,0.014080682689415296,2019-05-22 19:59:34.182737
47,MMCE-M (γ=0.00),4,auc,0.8837156169274163,0.010980565262643778,2019-05-22 19:59:34.182737
48,MMCE-M (γ=0.00),5,accuracy,0.8960000000000001,0.007941190087134323,2019-05-22 19:59:34.182737
49,MMCE-M (γ=0.00),5,auc,0.8975175737693556,0.009786435958634298,2019-05-22 19:59:34.182737
50,MMCE-M (γ=0.00),6,accuracy,0.90525,0.004175823272122514,2019-05-22 19:59:34.182737
51,MMCE-M (γ=0.00),6,auc,0.9122268462768179,0.011268337233226783,2019-05-22 19:59:34.182737
52,MMCE-M (γ=0.00),7,accuracy,0.9157500000000001,0.008027297179001162,2019-05-22 19:59:34.182737
53,MMCE-M (γ=0.00),7,auc,0.9204519213423499,0.009555800720889256,2019-05-22 19:59:34.182737
54,MMCE-M (γ=0.00),8,accuracy,0.9219999999999999,0.003316624790355409,2019-05-22 19:59:34.182737
55,MMCE-M (γ=0.00),8,auc,0.9319867436796608,0.004065292136990322,2019-05-22 19:59:34.182737
56,MMCE-M (γ=0.00),9,accuracy,0.926375,0.005137180647008625,2019-05-22 19:59:34.182737
57,MMCE-M (γ=0.00),9,auc,0.9315276597751087,0.007447914981146442,2019-05-22 19:59:34.182737
58,MMCE-M (γ=0.00),10,accuracy,0.929375,0.0017897276329095525,2019-05-22 19:59:34.182737
59,MMCE-M (γ=0.00),10,auc,0.9421892668092389,0.010142888964194071,2019-05-22 19:59:34.182737
60,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,accuracy,0.7181249999999999,0.013832141012872867,2019-05-23 00:13:58.531713
61,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,auc,0.6967726907193607,0.015773905973015354,2019-05-23 00:13:58.531713
62,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,precision,0.723196025200483,0.013092001117636287,2019-05-23 00:13:58.531713
63,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,recall,0.7181249999999999,0.01383214101287287,2019-05-23 00:13:58.531713
64,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,accuracy,0.728375,0.024881280614148463,2019-05-23 00:13:58.531713
65,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,auc,0.8049339060077434,0.01915794917165862,2019-05-23 00:13:58.531713
66,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,precision,0.7411937384317819,0.016635330173410366,2019-05-23 00:13:58.531713
67,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,recall,0.72825,0.02480675311281183,2019-05-23 00:13:58.531713
68,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",3,accuracy,0.79825,0.010594810050208535,2019-05-23 00:13:58.531713
69,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",3,auc,0.7770298179950645,0.014947450849446195,2019-05-23 00:13:58.531713
70,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",3,precision,0.8071169262892612,0.01060432623615816,2019-05-23 00:13:58.531713
71,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",3,recall,0.79825,0.010594810050208537,2019-05-23 00:13:58.531713
72,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",4,accuracy,0.8088749999999999,0.020197849514242854,2019-05-23 00:13:58.531713
73,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",4,auc,0.8647344433634657,0.007856193901788261,2019-05-23 00:13:58.531713
74,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",4,precision,0.8187075110114075,0.010051927392279187,2019-05-23 00:13:58.531713
75,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",4,recall,0.8092499999999999,0.020024984394500758,2019-05-23 00:13:58.531713
76,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,accuracy,0.8397499999999999,0.013460590625971797,2019-05-23 00:13:58.531713
77,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,auc,0.8122922633674914,0.014010105444421628,2019-05-23 00:13:58.531713
78,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,precision,0.8464518617479261,0.012577256997376031,2019-05-23 00:13:58.531713
79,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,recall,0.8396250000000001,0.013659360343734979,2019-05-23 00:13:58.531713
80,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",6,accuracy,0.85725,0.013495369576265794,2019-05-23 00:13:58.531713
81,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",6,auc,0.8867772433362153,0.012538201449078964,2019-05-23 00:13:58.531713
82,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",6,precision,0.8630393600627908,0.00959511827115402,2019-05-23 00:13:58.531713
83,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",6,recall,0.8574999999999999,0.013658788379647728,2019-05-23 00:13:58.531713
84,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",7,accuracy,0.8737499999999999,0.005863019699779268,2019-05-23 00:13:58.531713
85,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",7,auc,0.8543477663072585,0.009918639876926979,2019-05-23 00:13:58.531713
86,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",7,precision,0.8786104235987023,0.005328790238503511,2019-05-23 00:13:58.531713
87,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",7,recall,0.87375,0.005863019699779285,2019-05-23 00:13:58.531713
88,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",8,accuracy,0.8791249999999999,0.008101890211549397,2019-05-23 00:13:58.531713
89,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",8,auc,0.9046750715729486,0.007780231498511124,2019-05-23 00:13:58.531713
90,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",8,precision,0.8831405002158151,0.007242365085108112,2019-05-23 00:13:58.531713
91,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",8,recall,0.8791249999999999,0.008101890211549386,2019-05-23 00:13:58.531713
92,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",9,accuracy,0.8891250000000002,0.009811504726595189,2019-05-23 00:13:58.531713
93,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",9,auc,0.8715035172829942,0.008287980689922063,2019-05-23 00:13:58.531713
94,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",9,precision,0.8932344212349751,0.010873500465433282,2019-05-23 00:13:58.531713
95,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",9,recall,0.8891250000000002,0.009811504726595192,2019-05-23 00:13:58.531713
96,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,accuracy,0.903875,0.009928651721155295,2019-05-23 00:13:58.531713
97,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,auc,0.9170117179693065,0.008111520552521626,2019-05-23 00:13:58.531713
98,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,precision,0.9067650806716202,0.007531085533797339,2019-05-23 00:13:58.531713
99,"MAJ-M-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,recall,0.9040000000000001,0.009886859966642573,2019-05-23 00:13:58.531713
100,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,accuracy,0.7379999999999999,0.01151357893966946,2019-05-23 00:13:58.531713
101,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,auc,0.7256831411476861,0.018692124342566032,2019-05-23 00:13:58.531713
102,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,precision,0.743122633564874,0.012397057786820952,2019-05-23 00:13:58.531713
103,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1,recall,0.7379999999999999,0.011513578939669453,2019-05-23 00:13:58.531713
104,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,accuracy,0.745125,0.019441016562926947,2019-05-23 00:13:58.531713
105,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,auc,0.8121318819472705,0.01568211410670654,2019-05-23 00:13:58.531713
106,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,precision,0.747559969875076,0.017809390993475754,2019-05-23 00:13:58.531713
107,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2,recall,0.745125,0.019744065564113206,2019-05-23 00:13:58.531713
108,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",3,accuracy,0.80625,0.010277402395547251,2019-05-23 00:13:58.531713
109,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",3,auc,0.8351851213754726,0.014483141034137262,2019-05-23 00:13:58.531713
110,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",3,precision,0.8133085302069597,0.011606386629471069,2019-05-23 00:13:58.531713
111,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",3,recall,0.80625,0.010277402395547251,2019-05-23 00:13:58.531713
112,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",4,accuracy,0.802875,0.012324391465707346,2019-05-23 00:13:58.531713
113,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",4,auc,0.8879320937942763,0.011808457921525422,2019-05-23 00:13:58.531713
114,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",4,precision,0.8091509588454077,0.010579518630389124,2019-05-23 00:13:58.531713
115,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",4,recall,0.802375,0.012468084255409888,2019-05-23 00:13:58.531713
116,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,accuracy,0.8483750000000001,0.010338792240876115,2019-05-23 00:13:58.531713
117,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,auc,0.8806828239737421,0.029497207805965722,2019-05-23 00:13:58.531713
118,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,precision,0.8549213858937126,0.010273126669540117,2019-05-23 00:13:58.531713
119,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5,recall,0.8483750000000001,0.0103387922408761,2019-05-23 00:13:58.531713
120,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",6,accuracy,0.85875,0.016742535650253215,2019-05-23 00:13:58.531713
121,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",6,auc,0.9259046700696377,0.008636384931624197,2019-05-23 00:13:58.531713
122,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",6,precision,0.8641719570977324,0.013102003299205476,2019-05-23 00:13:58.531713
123,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",6,recall,0.85875,0.01674253565025321,2019-05-23 00:13:58.531713
124,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",7,accuracy,0.8742500000000002,0.0059739015726742615,2019-05-23 00:13:58.531713
125,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",7,auc,0.924016248963165,0.01042179465373127,2019-05-23 00:13:58.531713
126,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",7,precision,0.8798237232589736,0.005609746451024964,2019-05-23 00:13:58.531713
127,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",7,recall,0.87425,0.005973901572674263,2019-05-23 00:13:58.531713
128,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",8,accuracy,0.8782500000000001,0.009987492177719102,2019-05-23 00:13:58.531713
129,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",8,auc,0.9426358304465342,0.00728445346170968,2019-05-23 00:13:58.531713
130,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",8,precision,0.8826465194784955,0.007983334218880384,2019-05-23 00:13:58.531713
131,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",8,recall,0.8782500000000001,0.00990896059130321,2019-05-23 00:13:58.531713
132,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",9,accuracy,0.899125,0.006496393230093141,2019-05-23 00:13:58.531713
133,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",9,auc,0.9409886367394792,0.007690109898375001,2019-05-23 00:13:58.531713
134,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",9,precision,0.9029895624417585,0.005688789188383623,2019-05-23 00:13:58.531713
135,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",9,recall,0.899125,0.00649639323009314,2019-05-23 00:13:58.531713
136,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,accuracy,0.89925,0.009877373132569221,2019-05-23 00:13:58.531713
137,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,auc,0.9522209170832824,0.004336305751960616,2019-05-23 00:13:58.531713
138,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,precision,0.9034884428796384,0.007953806444406233,2019-05-23 00:13:58.531713
139,"MAJ-ME-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10,recall,0.89925,0.009877373132569226,2019-05-23 00:13:58.531713
40,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1.0,accuracy,0.7271500000000001,0.014790283972933044,
41,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1.0,auc,0.7007062478827695,0.018661143055656332,
42,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2.0,accuracy,0.7740250000000001,0.01775755121068217,
43,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2.0,auc,0.7742990532579789,0.019329727139934097,
44,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",3.0,accuracy,0.82985,0.012464048299007827,
45,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",3.0,auc,0.8109454501639927,0.016294669896597568,
46,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",4.0,accuracy,0.873075,0.009744261131558412,
47,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",4.0,auc,0.8696475147549285,0.012916416795529174,
48,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5.0,accuracy,0.8872250000000002,0.0076169629774602435,
49,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5.0,auc,0.8753323772722119,0.010781852030534184,
50,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",6.0,accuracy,0.90305,0.008043475616920823,
51,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",6.0,auc,0.9017652535913396,0.012207088984543424,
52,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",7.0,accuracy,0.90975,0.007487489565935962,
53,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",7.0,auc,0.8993757708845784,0.009014954915011813,
54,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",8.0,accuracy,0.915625,0.00673725648910593,
55,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",8.0,auc,0.9147769654726052,0.010528005943562185,
56,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",9.0,accuracy,0.9199750000000002,0.006075000000000007,
57,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",9.0,auc,0.9116688537408016,0.009060979855096723,
58,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10.0,accuracy,0.927925,0.003738398721377915,
59,"LNL-IE-0-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10.0,auc,0.9272455120309202,0.006138305536901547,
60,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1.0,accuracy,0.7252,0.014929752174768341,
61,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",1.0,auc,0.7178508976845521,0.01810360687211021,
62,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2.0,accuracy,0.7592,0.02253852257802183,
63,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",2.0,auc,0.7506826170972121,0.038901960957685985,
64,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",3.0,accuracy,0.8369,0.01501507575738464,
65,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",3.0,auc,0.8159424434605556,0.02359616954745147,
66,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",4.0,accuracy,0.8713749999999999,0.012821490747959066,
67,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",4.0,auc,0.8716485689456448,0.028617490696667414,
68,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5.0,accuracy,0.8888749999999999,0.009428182486566542,
69,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",5.0,auc,0.8966473162626635,0.022476895014621658,
70,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",6.0,accuracy,0.8950499999999999,0.008660109699074254,
71,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",6.0,auc,0.9132918917654348,0.017913903156372042,
72,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",7.0,accuracy,0.905675,0.007571368766610164,
73,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",7.0,auc,0.9278311403287368,0.013398364145588705,
74,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",8.0,accuracy,0.906875,0.008617750576571591,
75,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",8.0,auc,0.9329984589370202,0.013755299363810224,
76,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",9.0,accuracy,0.921175,0.006663379397873125,
77,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",9.0,auc,0.947483865119496,0.00957058789789455,
78,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10.0,accuracy,0.91745,0.008366450860430611,
79,"LNL-IE-16-IH-[16, 16, 16, 16]-PE-16-PH-[] (gam=0.00)",10.0,auc,0.9409991455677542,0.01633236410795872,
80,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),1.0,accuracy,0.7273,0.015096274374825068,2019-05-22 18:09:25.964678
81,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),1.0,auc,0.7007881463842383,0.015391700351011464,2019-05-22 18:09:25.964678
82,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),2.0,accuracy,0.7802250000000001,0.01751551098312579,2019-05-22 18:09:25.964678
83,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),2.0,auc,0.7721719970791512,0.018909331195284176,2019-05-22 18:09:25.964678
84,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),3.0,accuracy,0.8399999999999999,0.012049377577285888,2019-05-22 18:09:25.964678
85,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),3.0,auc,0.8191530253221176,0.01527457915938101,2019-05-22 18:09:25.964678
86,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),4.0,accuracy,0.87685,0.008997360724123481,2019-05-22 18:09:25.964678
87,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),4.0,auc,0.8704298171820336,0.013186436316388373,2019-05-22 18:09:25.964678
88,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),5.0,accuracy,0.8914,0.010904815450066087,2019-05-22 18:09:25.964678
89,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),5.0,auc,0.8725739095026179,0.012660355096068249,2019-05-22 18:09:25.964678
90,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),6.0,accuracy,0.902625,0.007311164407944877,2019-05-22 18:09:25.964678
91,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),6.0,auc,0.8952137307392387,0.010637725049242359,2019-05-22 18:09:25.964678
92,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),7.0,accuracy,0.9117000000000002,0.007473954776421917,2019-05-22 18:09:25.964678
93,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),7.0,auc,0.8953000804531028,0.010497142158865488,2019-05-22 18:09:25.964678
94,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),8.0,accuracy,0.91885,0.005401620127332179,2019-05-22 18:09:25.964678
95,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),8.0,auc,0.9110067061135244,0.007618898865986094,2019-05-22 18:09:25.964678
96,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),9.0,accuracy,0.924275,0.005761347498632595,2019-05-22 18:09:25.964678
97,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),9.0,auc,0.907349174168105,0.008871484159058158,2019-05-22 18:09:25.964678
98,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),10.0,accuracy,0.9307750000000001,0.004006947092238682,2019-05-22 18:09:25.964678
99,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),10.0,auc,0.919331428899498,0.005914837616790036,2019-05-22 18:09:25.964678
40,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),1,accuracy,0.73175,0.016809595474014245,2019-05-22 19:42:04.250541
41,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),1,auc,0.7228002311491218,0.02784240792435371,2019-05-22 19:42:04.250541
42,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),2,accuracy,0.7745,0.016481049723849513,2019-05-22 19:42:04.250541
43,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),2,auc,0.8096317380591188,0.01332673918254745,2019-05-22 19:42:04.250541
44,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),3,accuracy,0.841375,0.025662777032114042,2019-05-22 19:42:04.250541
45,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),3,auc,0.8597530128018857,0.02751600747931616,2019-05-22 19:42:04.250541
46,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),4,accuracy,0.852125,0.015114665891113807,2019-05-22 19:42:04.250541
47,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),4,auc,0.9035567072808972,0.016527236705613915,2019-05-22 19:42:04.250541
48,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),5,accuracy,0.8743749999999999,0.023219401908748622,2019-05-22 19:42:04.250541
49,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),5,auc,0.9230623040124979,0.016535979265458772,2019-05-22 19:42:04.250541
50,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),6,accuracy,0.867375,0.02834194109442752,2019-05-22 19:42:04.250541
51,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),6,auc,0.9359403499227286,0.012485643320048291,2019-05-22 19:42:04.250541
52,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),7,accuracy,0.882,0.02220782519743884,2019-05-22 19:42:04.250541
53,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),7,auc,0.9431989322702161,0.007578820640254428,2019-05-22 19:42:04.250541
54,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),8,accuracy,0.8866249999999999,0.029331350548517196,2019-05-22 19:42:04.250541
55,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),8,auc,0.9569622170568456,0.011743406336278463,2019-05-22 19:42:04.250541
56,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),9,accuracy,0.8932499999999999,0.022002840725688127,2019-05-22 19:42:04.250541
57,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),9,auc,0.9582142617053492,0.011219440066128458,2019-05-22 19:42:04.250541
58,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),10,accuracy,0.8969999999999999,0.01795132307101623,2019-05-22 19:42:04.250541
59,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),10,auc,0.9596333360265266,0.010312397209517956,2019-05-22 19:42:04.250541
48,"Snorkel",1.0,accuracy,0.58,0.01,
49,"Snorkel",2.0,accuracy,0.65,0.02,
50,"Snorkel",4.0,accuracy,0.75,0.01,
51,"Snorkel",6.0,accuracy,0.82,0.01,
52,"Snorkel",8.0,accuracy,0.84,0.01,
53,"Snorkel",10.0,accuracy,0.90,0.00,
48,"MeTaL",1.0,accuracy,0.56,0.02,
49,"MeTaL",2.0,accuracy,0.61,0.02,
50,"MeTaL",4.0,accuracy,0.71,0.02,
51,"MeTaL",6.0,accuracy,0.74,0.03,
52,"MeTaL",8.0,accuracy,0.76,0.02,
53,"MeTaL",10.0,accuracy,0.78,0.00,


==> figures/results/wordsim.csv <==
,model,max_redundancy,metric,value_mean,value_std,time
0,MAJ,1,accuracy,0.8173333333333334,0.05971785513748985,2019-05-22 17:50:24.343823
1,MAJ,1,auc,0.7622624455399567,0.06947854368441593,2019-05-22 17:50:24.343823
2,MAJ,2,accuracy,0.8280000000000001,0.057100301614303614,2019-05-22 17:50:24.343823
3,MAJ,2,auc,0.8557860243305107,0.05079315449364231,2019-05-22 17:50:24.343823
4,MAJ,3,accuracy,0.85,0.04955356249106167,2019-05-22 17:50:24.343823
5,MAJ,3,auc,0.8883765833561178,0.041697867439720496,2019-05-22 17:50:24.343823
6,MAJ,4,accuracy,0.8566666666666667,0.04384315479321968,2019-05-22 17:50:24.343823
7,MAJ,4,auc,0.9203063024374397,0.03225720777307106,2019-05-22 17:50:24.343823
8,MAJ,5,accuracy,0.8706666666666668,0.04249967320135793,2019-05-22 17:50:24.343823
9,MAJ,5,auc,0.9341064879790804,0.02628112225964312,2019-05-22 17:50:24.343823
10,MAJ,6,accuracy,0.8759999999999999,0.040573664145874495,2019-05-22 17:50:24.343823
11,MAJ,6,auc,0.9500975905189946,0.016719592115702783,2019-05-22 17:50:24.343823
12,MAJ,7,accuracy,0.8673333333333335,0.030904871963998017,2019-05-22 17:50:24.343823
13,MAJ,7,auc,0.9485648503904737,0.012815883308180193,2019-05-22 17:50:24.343823
14,MAJ,8,accuracy,0.8780000000000001,0.03307231134616656,2019-05-22 17:50:24.343823
15,MAJ,8,auc,0.9540155354833146,0.011980397734674018,2019-05-22 17:50:24.343823
16,MAJ,9,accuracy,0.8893333333333334,0.0155492050529208,2019-05-22 17:50:24.343823
17,MAJ,9,auc,0.9570773612642717,0.005816588497562015,2019-05-22 17:50:24.343823
18,MAJ,10,accuracy,0.8860000000000001,0.016451950239004084,2019-05-22 17:50:24.343823
19,MAJ,10,auc,0.9580222473604827,0.0,2019-05-22 17:50:24.343823
20,MMCE-M (γ=0.25),1,accuracy,0.7933333333333333,0.07086763875156435,2019-05-22 17:50:24.343823
21,MMCE-M (γ=0.25),1,auc,0.8097720786960002,0.08952721293053488,2019-05-22 17:50:24.343823
22,MMCE-M (γ=0.25),2,accuracy,0.8086666666666666,0.06066666666666668,2019-05-22 17:50:24.343823
23,MMCE-M (γ=0.25),2,auc,0.8433723676243422,0.06758229685581392,2019-05-22 17:50:24.343823
24,MMCE-M (γ=0.25),3,accuracy,0.836,0.05491002741859734,2019-05-22 17:50:24.343823
25,MMCE-M (γ=0.25),3,auc,0.8546510952274329,0.067182780404948,2019-05-22 17:50:24.343823
26,MMCE-M (γ=0.25),4,accuracy,0.8553333333333333,0.054,2019-05-22 17:50:24.343823
27,MMCE-M (γ=0.25),4,auc,0.8665469187137895,0.06232839571772262,2019-05-22 17:50:24.343823
28,MMCE-M (γ=0.25),5,accuracy,0.87,0.04333333333333333,2019-05-22 17:50:24.343823
29,MMCE-M (γ=0.25),5,auc,0.8927497701400015,0.06119377747154565,2019-05-22 17:50:24.343823
30,MMCE-M (γ=0.25),6,accuracy,0.8759999999999999,0.041654664938168814,2019-05-22 17:50:24.343823
31,MMCE-M (γ=0.25),6,auc,0.8965766830514086,0.04958418755437574,2019-05-22 17:50:24.343823
32,MMCE-M (γ=0.25),7,accuracy,0.8953333333333333,0.034647430560496746,2019-05-22 17:50:24.343823
33,MMCE-M (γ=0.25),7,auc,0.9131258009548084,0.04623587168176467,2019-05-22 17:50:24.343823
34,MMCE-M (γ=0.25),8,accuracy,0.8906666666666666,0.037735924528226404,2019-05-22 17:50:24.343823
35,MMCE-M (γ=0.25),8,auc,0.9074812856313429,0.05008630543189963,2019-05-22 17:50:24.343823
36,MMCE-M (γ=0.25),9,accuracy,0.8973333333333333,0.025681813712344292,2019-05-22 17:50:24.343823
37,MMCE-M (γ=0.25),9,auc,0.9048716417658035,0.043645861821290335,2019-05-22 17:50:24.343823
38,MMCE-M (γ=0.25),10,accuracy,0.9019999999999999,0.023485219938411378,2019-05-22 17:50:24.343823
39,MMCE-M (γ=0.25),10,auc,0.9018426113456006,0.04550608986670163,2019-05-22 17:50:24.343823
120,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),1,accuracy,0.8186666666666668,0.05968807809493173,2019-05-23 00:50:44.586143
121,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),1,auc,0.8580962141651437,0.06814851399253813,2019-05-23 00:50:44.586143
122,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),1,precision,0.8220428539468787,0.055940279839632664,2019-05-23 00:50:44.586143
123,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),1,recall,0.8141964285714286,0.059787370368768064,2019-05-23 00:50:44.586143
124,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),2,accuracy,0.872,0.05389702115042063,2019-05-23 00:50:44.586143
125,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),2,auc,0.905802937885555,0.05230720292429274,2019-05-23 00:50:44.586143
126,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),2,precision,0.8762347125268952,0.05124989770495987,2019-05-23 00:50:44.586143
127,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),2,recall,0.8708928571428572,0.05458739014887327,2019-05-23 00:50:44.586143
128,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),3,accuracy,0.8886666666666666,0.0483551674821029,2019-05-23 00:50:44.586143
129,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),3,auc,0.913512416082253,0.04830861797156782,2019-05-23 00:50:44.586143
130,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),3,precision,0.8919082217661938,0.04660924386396212,2019-05-23 00:50:44.586143
131,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),3,recall,0.8884821428571429,0.04924080834666155,2019-05-23 00:50:44.586143
132,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),4,accuracy,0.898,0.042900401448523105,2019-05-23 00:50:44.586143
133,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),4,auc,0.9169408112743948,0.04950754077398046,2019-05-23 00:50:44.586143
134,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),4,precision,0.9005139281513123,0.04184963309350379,2019-05-23 00:50:44.586143
135,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),4,recall,0.8975000000000002,0.044758421850313417,2019-05-23 00:50:44.586143
136,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),5,accuracy,0.914,0.027560035478125845,2019-05-23 00:50:44.586143
137,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),5,auc,0.9288233732832529,0.04822393845149716,2019-05-23 00:50:44.586143
138,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),5,precision,0.9149368939883645,0.02644593464133654,2019-05-23 00:50:44.586143
139,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),5,recall,0.9137500000000002,0.0277136874014945,2019-05-23 00:50:44.586143
140,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),6,accuracy,0.9233333333333333,0.03282952600598701,2019-05-23 00:50:44.586143
141,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),6,auc,0.9412636359641202,0.04136679686909799,2019-05-23 00:50:44.586143
142,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),6,precision,0.9233215363068303,0.03274096615958609,2019-05-23 00:50:44.586143
143,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),6,recall,0.9237500000000002,0.03352485371074019,2019-05-23 00:50:44.586143
144,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),7,accuracy,0.9206666666666666,0.029732137494637004,2019-05-23 00:50:44.586143
145,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),7,auc,0.9355054099507748,0.03353344925291934,2019-05-23 00:50:44.586143
146,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),7,precision,0.9219612421891834,0.029096225693264737,2019-05-23 00:50:44.586143
147,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),7,recall,0.9221428571428573,0.02964178139184,2019-05-23 00:50:44.586143
148,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),8,accuracy,0.9213333333333332,0.021868292622475628,2019-05-23 00:50:44.586143
149,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),8,auc,0.9379767593212168,0.034023235435266766,2019-05-23 00:50:44.586143
150,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),8,precision,0.922501454427925,0.021442599659673447,2019-05-23 00:50:44.586143
151,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),8,recall,0.9224107142857143,0.022708957427609477,2019-05-23 00:50:44.586143
152,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),9,accuracy,0.938,0.02001110802640484,2019-05-23 00:50:44.586143
153,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),9,auc,0.9468298394859335,0.03591814463206944,2019-05-23 00:50:44.586143
154,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),9,precision,0.9387083333333335,0.019920869002766836,2019-05-23 00:50:44.586143
155,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),9,recall,0.9394642857142856,0.02028495974451846,2019-05-23 00:50:44.586143
156,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),10,accuracy,0.9333333333333332,1.1102230246251565e-16,2019-05-23 00:50:44.586143
157,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),10,auc,0.9421374362240731,0.03537289695731378,2019-05-23 00:50:44.586143
158,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),10,precision,0.9330357142857143,0.0,2019-05-23 00:50:44.586143
159,MAJ-ME-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),10,recall,0.9330357142857143,0.0,2019-05-23 00:50:44.586143
80,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),1,accuracy,0.8146666666666667,0.06330174650916918,2019-05-23 00:50:44.586143
81,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),1,auc,0.831379025933677,0.06378613890685288,2019-05-23 00:50:44.586143
82,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),1,precision,0.8205199686850144,0.06320353851046094,2019-05-23 00:50:44.586143
83,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),1,recall,0.811875,0.06426096994018267,2019-05-23 00:50:44.586143
84,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),2,accuracy,0.8766666666666667,0.050881125074912485,2019-05-23 00:50:44.586143
85,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),2,auc,0.8898275479481081,0.0512569790153877,2019-05-23 00:50:44.586143
86,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),2,precision,0.8796109455559921,0.04841691383030814,2019-05-23 00:50:44.586143
87,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),2,recall,0.8764285714285716,0.05013883785275134,2019-05-23 00:50:44.586143
88,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),3,accuracy,0.8879999999999998,0.037570674142947645,2019-05-23 00:50:44.586143
89,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),3,auc,0.8826684143636596,0.05574504066399614,2019-05-23 00:50:44.586143
90,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),3,precision,0.8891172699849171,0.03795765764863781,2019-05-23 00:50:44.586143
91,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),3,recall,0.8858928571428573,0.03753357340639261,2019-05-23 00:50:44.586143
92,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),4,accuracy,0.9059999999999999,0.03379020239326449,2019-05-23 00:50:44.586143
93,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),4,auc,0.9073686340780018,0.04469385180302662,2019-05-23 00:50:44.586143
94,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),4,precision,0.90769170952027,0.03291686514924142,2019-05-23 00:50:44.586143
95,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),4,recall,0.9050000000000001,0.035681234706832675,2019-05-23 00:50:44.586143
96,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),5,accuracy,0.9126666666666666,0.030470386352070496,2019-05-23 00:50:44.586143
97,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),5,auc,0.9135489085451931,0.04250250871559724,2019-05-23 00:50:44.586143
98,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),5,precision,0.9139304208863033,0.03049794025409714,2019-05-23 00:50:44.586143
99,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),5,recall,0.9133035714285715,0.030606773001599308,2019-05-23 00:50:44.586143
100,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),6,accuracy,0.9200000000000002,0.03527668414752787,2019-05-23 00:50:44.586143
101,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),6,auc,0.9298915127868946,0.040490972695511045,2019-05-23 00:50:44.586143
102,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),6,precision,0.9204896574014222,0.034724897842979024,2019-05-23 00:50:44.586143
103,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),6,recall,0.9201785714285714,0.036076732283355395,2019-05-23 00:50:44.586143
104,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),7,accuracy,0.9173333333333333,0.02686592223947984,2019-05-23 00:50:44.586143
105,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),7,auc,0.9227314006329833,0.034408277682951655,2019-05-23 00:50:44.586143
106,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),7,precision,0.9194984109028228,0.025989820711088983,2019-05-23 00:50:44.586143
107,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),7,recall,0.919375,0.026522666711509147,2019-05-23 00:50:44.586143
108,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),8,accuracy,0.9286666666666668,0.027495454169735034,2019-05-23 00:50:44.586143
109,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),8,auc,0.9336406424444551,0.031841381147973455,2019-05-23 00:50:44.586143
110,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),8,precision,0.9292060170221936,0.027384913906254856,2019-05-23 00:50:44.586143
111,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),8,recall,0.9293750000000002,0.028328909343492848,2019-05-23 00:50:44.586143
112,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),9,accuracy,0.938,0.022120880030716075,2019-05-23 00:50:44.586143
113,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),9,auc,0.9478700117174712,0.03034729538368307,2019-05-23 00:50:44.586143
114,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),9,precision,0.938732142857143,0.022033299917899464,2019-05-23 00:50:44.586143
115,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),9,recall,0.9396428571428572,0.022343560456595784,2019-05-23 00:50:44.586143
116,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),10,accuracy,0.9333333333333332,1.1102230246251565e-16,2019-05-23 00:50:44.586143
117,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),10,auc,0.9095602694421678,0.018663534093055635,2019-05-23 00:50:44.586143
118,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),10,precision,0.9330357142857143,0.0,2019-05-23 00:50:44.586143
119,MAJ-M-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),10,recall,0.9330357142857143,0.0,2019-05-23 00:50:44.586143
40,LNL-IE-16-IH-[]-PE-16-PH-[] (gam=0.00),1.0,accuracy,0.8206666666666668,0.0603287291060864,2019-05-22 17:14:11.359015
41,LNL-IE-16-IH-[]-PE-16-PH-[] (gam=0.00),1.0,auc,0.8574779496434531,0.06430205166921238,2019-05-22 17:14:11.359015
42,LNL-IE-16-IH-[]-PE-16-PH-[] (gam=0.00),2.0,accuracy,0.858,0.05688585061331156,2019-05-22 17:14:11.359015
43,LNL-IE-16-IH-[]-PE-16-PH-[] (gam=0.00),2.0,auc,0.9048013377832342,0.058695099184606546,2019-05-22 17:14:11.359015
44,LNL-IE-16-IH-[]-PE-16-PH-[] (gam=0.00),3.0,accuracy,0.8846666666666665,0.05300314456080256,2019-05-22 17:14:11.359015
45,LNL-IE-16-IH-[]-PE-16-PH-[] (gam=0.00),3.0,auc,0.9260758719259126,0.043188233503216295,2019-05-22 17:14:11.359015
46,LNL-IE-16-IH-[]-PE-16-PH-[] (gam=0.00),4.0,accuracy,0.8900000000000001,0.04630814663149934,2019-05-22 17:14:11.359015
47,LNL-IE-16-IH-[]-PE-16-PH-[] (gam=0.00),4.0,auc,0.9334153039209522,0.04226984362122742,2019-05-22 17:14:11.359015
48,LNL-IE-16-IH-[]-PE-16-PH-[] (gam=0.00),5.0,accuracy,0.9059999999999999,0.04793050524804983,2019-05-22 17:14:11.359015
49,LNL-IE-16-IH-[]-PE-16-PH-[] (gam=0.00),5.0,auc,0.9406110274507082,0.03508380770433024,2019-05-22 17:14:11.359015
50,LNL-IE-16-IH-[]-PE-16-PH-[] (gam=0.00),6.0,accuracy,0.92,0.03829708431025351,2019-05-22 17:14:11.359015
51,LNL-IE-16-IH-[]-PE-16-PH-[] (gam=0.00),6.0,auc,0.9495884947975018,0.033113806917409325,2019-05-22 17:14:11.359015
52,LNL-IE-16-IH-[]-PE-16-PH-[] (gam=0.00),7.0,accuracy,0.9286666666666668,0.0266749986983234,2019-05-22 17:14:11.359015
53,LNL-IE-16-IH-[]-PE-16-PH-[] (gam=0.00),7.0,auc,0.9428568482151476,0.03254958874857984,2019-05-22 17:14:11.359015
54,LNL-IE-16-IH-[]-PE-16-PH-[] (gam=0.00),8.0,accuracy,0.9306666666666666,0.02568181371234429,2019-05-22 17:14:11.359015
55,LNL-IE-16-IH-[]-PE-16-PH-[] (gam=0.00),8.0,auc,0.94481762123867,0.034777162435716664,2019-05-22 17:14:11.359015
56,LNL-IE-16-IH-[]-PE-16-PH-[] (gam=0.00),9.0,accuracy,0.9386666666666668,0.023437861108329256,2019-05-22 17:14:11.359015
57,LNL-IE-16-IH-[]-PE-16-PH-[] (gam=0.00),9.0,auc,0.9615456894246482,0.02761495098636502,2019-05-22 17:14:11.359015
58,LNL-IE-16-IH-[]-PE-16-PH-[] (gam=0.00),10.0,accuracy,0.9413333333333332,0.023626726862225795,2019-05-22 17:14:11.359015
59,LNL-IE-16-IH-[]-PE-16-PH-[] (gam=0.00),10.0,auc,0.9616236419139278,0.023950394971515455,2019-05-22 17:14:11.359015
60,LNL-IE-0-IH-[16]-PE-16-PH-[] (gam=0.25),1,accuracy,0.8133333333333335,0.049888765156985905,2019-05-22 16:06:24.584617
61,LNL-IE-0-IH-[16]-PE-16-PH-[] (gam=0.25),1,auc,0.7993775505760523,0.057953960700195706,2019-05-22 16:06:24.584617
62,LNL-IE-0-IH-[16]-PE-16-PH-[] (gam=0.25),2,accuracy,0.8733333333333334,0.019999999999999997,2019-05-22 16:06:24.584617
63,LNL-IE-0-IH-[16]-PE-16-PH-[] (gam=0.25),2,auc,0.8746895779342703,0.027183159487031573,2019-05-22 16:06:24.584617
64,LNL-IE-0-IH-[16]-PE-16-PH-[] (gam=0.25),3,accuracy,0.9033333333333333,0.04333333333333332,2019-05-22 16:06:24.584617
65,LNL-IE-0-IH-[16]-PE-16-PH-[] (gam=0.25),3,auc,0.9137771948893698,0.04226789240172642,2019-05-22 16:06:24.584617
66,LNL-IE-0-IH-[16]-PE-16-PH-[] (gam=0.25),4,accuracy,0.9133333333333334,0.030550504633038926,2019-05-22 16:06:24.584617
67,LNL-IE-0-IH-[16]-PE-16-PH-[] (gam=0.25),4,auc,0.9119522462010055,0.03959035525325183,2019-05-22 16:06:24.584617
68,LNL-IE-0-IH-[16]-PE-16-PH-[] (gam=0.25),5,accuracy,0.9266666666666667,0.03265986323710904,2019-05-22 16:06:24.584617
69,LNL-IE-0-IH-[16]-PE-16-PH-[] (gam=0.25),5,auc,0.9284999631359744,0.05109914466912555,2019-05-22 16:06:24.584617
70,LNL-IE-0-IH-[16]-PE-16-PH-[] (gam=0.25),6,accuracy,0.9233333333333335,0.02134374745810949,2019-05-22 16:06:24.584617
71,LNL-IE-0-IH-[16]-PE-16-PH-[] (gam=0.25),6,auc,0.912076340627847,0.029820312237217504,2019-05-22 16:06:24.584617
72,LNL-IE-0-IH-[16]-PE-16-PH-[] (gam=0.25),7,accuracy,0.9266666666666667,0.029059326290271154,2019-05-22 16:06:24.584617
73,LNL-IE-0-IH-[16]-PE-16-PH-[] (gam=0.25),7,auc,0.9348065938500832,0.03400716259902738,2019-05-22 16:06:24.584617
74,LNL-IE-0-IH-[16]-PE-16-PH-[] (gam=0.25),8,accuracy,0.9333333333333333,0.014907119849998594,2019-05-22 16:06:24.584617
75,LNL-IE-0-IH-[16]-PE-16-PH-[] (gam=0.25),8,auc,0.957379332223519,0.022904150019905832,2019-05-22 16:06:24.584617
76,LNL-IE-0-IH-[16]-PE-16-PH-[] (gam=0.25),9,accuracy,0.9366666666666668,0.02333333333333333,2019-05-22 16:06:24.584617
77,LNL-IE-0-IH-[16]-PE-16-PH-[] (gam=0.25),9,auc,0.9532814066598416,0.01970313821733732,2019-05-22 16:06:24.584617
78,LNL-IE-0-IH-[16]-PE-16-PH-[] (gam=0.25),10,accuracy,0.9333333333333333,0.0,2019-05-22 16:06:24.584617
79,LNL-IE-0-IH-[16]-PE-16-PH-[] (gam=0.25),10,auc,0.9590962615139633,0.010999697742995659,2019-05-22 16:06:24.584617
80,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.00),1,accuracy,0.8400000000000001,0.05537749241945385,2019-05-22 16:06:24.584617
81,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.00),1,auc,0.9006582266258691,0.05642877779128316,2019-05-22 16:06:24.584617
82,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.00),2,accuracy,0.8733333333333334,0.05925462944877058,2019-05-22 16:06:24.584617
83,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.00),2,auc,0.9151264246319663,0.03379447265527736,2019-05-22 16:06:24.584617
84,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.00),3,accuracy,0.8733333333333334,0.07272474743090476,2019-05-22 16:06:24.584617
85,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.00),3,auc,0.9236630557554653,0.06533153396291842,2019-05-22 16:06:24.584617
86,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.00),4,accuracy,0.8933333333333333,0.06633249580710802,2019-05-22 16:06:24.584617
87,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.00),4,auc,0.914364527326272,0.06807141661967979,2019-05-22 16:06:24.584617
88,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.00),5,accuracy,0.9200000000000002,0.03399346342395189,2019-05-22 16:06:24.584617
89,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.00),5,auc,0.9519509590699478,0.032382343744426216,2019-05-22 16:06:24.584617
90,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.00),6,accuracy,0.9100000000000001,0.03958114029012639,2019-05-22 16:06:24.584617
91,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.00),6,auc,0.9586414097948219,0.0463917450619846,2019-05-22 16:06:24.584617
92,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.00),7,accuracy,0.9266666666666667,0.029059326290271154,2019-05-22 16:06:24.584617
93,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.00),7,auc,0.9372747845859315,0.03206540756673713,2019-05-22 16:06:24.584617
94,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.00),8,accuracy,0.9433333333333334,0.026034165586355507,2019-05-22 16:06:24.584617
95,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.00),8,auc,0.951482571395948,0.026277364508537064,2019-05-22 16:06:24.584617
96,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.00),9,accuracy,0.95,0.022360679774997894,2019-05-22 16:06:24.584617
97,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.00),9,auc,0.9558214098741414,0.03424658295073632,2019-05-22 16:06:24.584617
98,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.00),10,accuracy,0.9633333333333333,0.009999999999999998,2019-05-22 16:06:24.584617
99,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.00),10,auc,0.9725917280011436,0.015416446705488328,2019-05-22 16:06:24.584617
100,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.25),1,accuracy,0.8099999999999999,0.05783117190965825,2019-05-22 16:06:24.584617
101,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.25),1,auc,0.8441872722895823,0.08537977643853875,2019-05-22 16:06:24.584617
102,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.25),2,accuracy,0.89,0.026034165586355507,2019-05-22 16:06:24.584617
103,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.25),2,auc,0.8940219023434761,0.03762333310139339,2019-05-22 16:06:24.584617
104,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.25),3,accuracy,0.8866666666666667,0.04521553322083511,2019-05-22 16:06:24.584617
105,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.25),3,auc,0.918248013056888,0.04782921394101842,2019-05-22 16:06:24.584617
106,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.25),4,accuracy,0.9100000000000001,0.04229525846816506,2019-05-22 16:06:24.584617
107,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.25),4,auc,0.9205791808064416,0.044493704590414206,2019-05-22 16:06:24.584617
108,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.25),5,accuracy,0.9233333333333335,0.026034165586355507,2019-05-22 16:06:24.584617
109,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.25),5,auc,0.925700222610244,0.025953049491433726,2019-05-22 16:06:24.584617
110,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.25),6,accuracy,0.9266666666666667,0.02905932629027115,2019-05-22 16:06:24.584617
111,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.25),6,auc,0.9216139770012234,0.03742745455554767,2019-05-22 16:06:24.584617
112,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.25),7,accuracy,0.9233333333333335,0.029999999999999992,2019-05-22 16:06:24.584617
113,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.25),7,auc,0.9270574781282297,0.046235305299738516,2019-05-22 16:06:24.584617
114,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.25),8,accuracy,0.9466666666666667,0.022110831935702662,2019-05-22 16:06:24.584617
115,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.25),8,auc,0.9562707928764326,0.019415115559383796,2019-05-22 16:06:24.584617
116,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.25),9,accuracy,0.9366666666666668,0.02333333333333333,2019-05-22 16:06:24.584617
117,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.25),9,auc,0.9528283779663761,0.035194521216464415,2019-05-22 16:06:24.584617
118,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.25),10,accuracy,0.9333333333333333,0.0,2019-05-22 16:06:24.584617
119,LNL-IE-16-IH-[16]-PE-16-PH-[] (gam=0.25),10,auc,0.9622149420398056,0.03255878366495629,2019-05-22 16:06:24.584617
120,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),1.0,accuracy,0.8393333333333333,0.04506291897632316,2019-05-22 17:38:18.520079
121,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),1.0,auc,0.8261824251204664,0.06262091424188687,2019-05-22 17:38:18.520079
122,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),2.0,accuracy,0.8873333333333332,0.04755815153869815,2019-05-22 17:38:18.520079
123,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),2.0,auc,0.8867552045011551,0.0666786141100614,2019-05-22 17:38:18.520079
124,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),3.0,accuracy,0.8913333333333333,0.038764244693617673,2019-05-22 17:38:18.520079
125,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),3.0,auc,0.8882099893472051,0.04703734342877865,2019-05-22 17:38:18.520079
126,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),4.0,accuracy,0.9006666666666666,0.0349539379437822,2019-05-22 17:38:18.520079
127,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),4.0,auc,0.8929828652363271,0.04682682670960458,2019-05-22 17:38:18.520079
128,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),5.0,accuracy,0.9159999999999999,0.03479463560186636,2019-05-22 17:38:18.520079
129,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),5.0,auc,0.916243059368192,0.04601957107699901,2019-05-22 17:38:18.520079
130,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),6.0,accuracy,0.924,0.03466666666666666,2019-05-22 17:38:18.520079
131,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),6.0,auc,0.9256272601871223,0.03823245938528154,2019-05-22 17:38:18.520079
132,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),7.0,accuracy,0.9279999999999999,0.02526306042866188,2019-05-22 17:38:18.520079
133,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),7.0,auc,0.9300276878566544,0.04007184773849041,2019-05-22 17:38:18.520079
134,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),8.0,accuracy,0.9313333333333332,0.02860458393723324,2019-05-22 17:38:18.520079
135,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),8.0,auc,0.9366915574857395,0.030904590164842507,2019-05-22 17:38:18.520079
136,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),9.0,accuracy,0.9453333333333335,0.023814094799322328,2019-05-22 17:38:18.520079
137,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),9.0,auc,0.9514650492574436,0.026270408761479624,2019-05-22 17:38:18.520079
138,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),10.0,accuracy,0.94,0.013333333333333332,2019-05-22 17:38:18.520079
139,LNL-IE-0-IH-[4]-PE-16-PH-[] (gam=0.00),10.0,auc,0.9235995471153667,0.02628980409067454,2019-05-22 17:38:18.520079
160,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),1.0,accuracy,0.8173333333333334,0.056269194256024516,2019-05-22 17:38:18.520079
161,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),1.0,auc,0.8547636737412933,0.05804761288400746,2019-05-22 17:38:18.520079
162,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),2.0,accuracy,0.8599999999999999,0.058499762582614134,2019-05-22 17:38:18.520079
163,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),2.0,auc,0.9006245828314425,0.05317094581742628,2019-05-22 17:38:18.520079
164,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),3.0,accuracy,0.8839999999999999,0.05384752135015644,2019-05-22 17:38:18.520079
165,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),3.0,auc,0.9148004727918149,0.04907089355228056,2019-05-22 17:38:18.520079
166,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),4.0,accuracy,0.9006666666666667,0.045941992410720126,2019-05-22 17:38:18.520079
167,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),4.0,auc,0.9352249438360107,0.03792587028141579,2019-05-22 17:38:18.520079
168,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),5.0,accuracy,0.9113333333333334,0.04402524528293081,2019-05-22 17:38:18.520079
169,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),5.0,auc,0.9361030364991211,0.04006513737562684,2019-05-22 17:38:18.520079
170,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),6.0,accuracy,0.9313333333333332,0.03360555509634282,2019-05-22 17:38:18.520079
171,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),6.0,auc,0.9451725920559627,0.03624023038394676,2019-05-22 17:38:18.520079
172,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),7.0,accuracy,0.9326666666666666,0.03231098884280702,2019-05-22 17:38:18.520079
173,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),7.0,auc,0.9521969003545699,0.038843875217247865,2019-05-22 17:38:18.520079
174,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),8.0,accuracy,0.9326666666666666,0.029431653406192148,2019-05-22 17:38:18.520079
175,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),8.0,auc,0.9490716158236415,0.03300992164403331,2019-05-22 17:38:18.520079
176,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),9.0,accuracy,0.9473333333333334,0.020099751242241778,2019-05-22 17:38:18.520079
177,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),9.0,auc,0.9614931064477042,0.0320240881738886,2019-05-22 17:38:18.520079
178,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),10.0,accuracy,0.9553333333333334,0.015790292376436012,2019-05-22 17:38:18.520079
179,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.00),10.0,auc,0.9616061348835285,0.028298595033280027,2019-05-22 17:38:18.520079
180,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.25),1.0,accuracy,0.8213333333333332,0.05406169315390213,2019-05-22 17:38:18.520079
181,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.25),1.0,auc,0.8407034071875917,0.06418838393341943,2019-05-22 17:38:18.520079
182,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.25),2.0,accuracy,0.8646666666666668,0.05007106061500106,2019-05-22 17:38:18.520079
183,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.25),2.0,auc,0.8855175538078125,0.060391018522298494,2019-05-22 17:38:18.520079
184,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.25),3.0,accuracy,0.8933333333333334,0.040551750201988125,2019-05-22 17:38:18.520079
185,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.25),3.0,auc,0.9251021548984031,0.047754737947362756,2019-05-22 17:38:18.520079
186,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.25),4.0,accuracy,0.9046666666666667,0.03830288645926192,2019-05-22 17:38:18.520079
187,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.25),4.0,auc,0.9251324057994558,0.05185308327484897,2019-05-22 17:38:18.520079
188,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.25),5.0,accuracy,0.9146666666666668,0.03474350458878768,2019-05-22 17:38:18.520079
189,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.25),5.0,auc,0.9302814973615076,0.045676397648333485,2019-05-22 17:38:18.520079
190,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.25),6.0,accuracy,0.926,0.030029615012147216,2019-05-22 17:38:18.520079
191,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.25),6.0,auc,0.9381232900815604,0.041109770831021145,2019-05-22 17:38:18.520079
192,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.25),7.0,accuracy,0.9319999999999999,0.025785439474418286,2019-05-22 17:38:18.520079
193,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.25),7.0,auc,0.9471529275465294,0.038223184837802696,2019-05-22 17:38:18.520079
194,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.25),8.0,accuracy,0.9313333333333333,0.02251912767207271,2019-05-22 17:38:18.520079
195,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.25),8.0,auc,0.940670933509615,0.03650415635112742,2019-05-22 17:38:18.520079
196,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.25),9.0,accuracy,0.9319999999999999,0.021039645117412662,2019-05-22 17:38:18.520079
197,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.25),9.0,auc,0.9523674517884136,0.034159021620691996,2019-05-22 17:38:18.520079
198,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.25),10.0,accuracy,0.9286666666666666,0.011566234381931646,2019-05-22 17:38:18.520079
199,LNL-IE-16-IH-[4]-PE-16-PH-[] (gam=0.25),10.0,auc,0.9598994628121069,0.028392749526288532,2019-05-22 17:38:18.520079
48,"Snorkel",1.0,accuracy,0.76,0.04,
49,"Snorkel",2.0,accuracy,0.76,0.05,
50,"Snorkel",4.0,accuracy,0.77,0.04,
51,"Snorkel",6.0,accuracy,0.76,0.03,
52,"Snorkel",8.0,accuracy,0.77,0.02,
53,"Snorkel",10.0,accuracy,0.76,0.01,
48,"MeTaL",1.0,accuracy,0.75,0.06,
49,"MeTaL",2.0,accuracy,0.76,0.07,
50,"MeTaL",4.0,accuracy,0.84,0.05,
51,"MeTaL",6.0,accuracy,0.88,0.04,
52,"MeTaL",8.0,accuracy,00.91,0.03,
53,"MeTaL",10.0,accuracy,0.93,0.00,

